Symmetric Hermite quadrature-based balanced truncation for learning linear dynamical systems from derivative data

Data-driven reduced-order modeling is an essential component in the computer-aided design of control systems. In this work, we present a novel symmetric Hermite formulation of the quadrature-based balanced truncation algorithm that constructs linear reduced-order models from evaluations of the full-order system's transfer function and its derivative. Significantly, the Hermite formulation preserves desirable qualitative properties of the system used to generate the data, such as state-space Hermiticity and, consequently, asymptotic stability.

==> graphics/data/butterfly_r25_Error.dat <==
10000	0.0014584487	0.0013161501	0.00097179226	0.00035153503	0.00034536064	0.0011758396
10092.715	0.0016280967	0.0014638258	0.00098228302	0.00036020333	0.00034810672	0.0012539103
10186.29	0.0018987867	0.001676761	0.0014227177	0.00037338838	0.00035306028	0.0013099697
10280.732	0.0023766649	0.0020127354	0.0028866217	0.0003945299	0.00036194703	0.0012696808
10376.05	0.0033628584	0.002624447	0.0069034468	0.00043161407	0.00037886054	0.00086805784
10472.252	0.0060032245	0.0040617992	0.020609951	0.00050675045	0.00041521746	0.0019061518
10569.346	0.016597308	0.0093532521	0.095294508	0.00067942716	0.00049929212	0.02032274
10667.339	0.020319626	0.011642423	0.1270632	0.00043749842	0.00033619796	0.04866465
10766.242	0.0038453769	0.0033746824	0.03577649	8.7432431e-05	0.00022340161	0.016291906
10866.061	0.0010835048	0.0015842339	0.015570514	0.00010569437	0.00023559316	0.007962403
10966.806	0.00035936156	0.0009187176	0.0089151243	0.00014642739	0.00024721028	0.0049810027
11068.485	8.9964073e-05	0.00057620339	0.005930483	0.00017062363	0.00025428128	0.0035476946
11171.107	8.8729664e-05	0.00037379289	0.0043171384	0.00018566458	0.0002584758	0.00272913
11274.68	0.00016297327	0.00025329521	0.0033263858	0.0001955257	0.00026090659	0.0022079159
11379.213	0.00021511945	0.00019619254	0.0026546004	0.00020222123	0.00026220758	0.001850623
11484.715	0.00025205258	0.00019061234	0.0021581514	0.00020684851	0.00026274761	0.0015924033
11591.196	0.00027904951	0.00021434549	0.0017605623	0.00021005249	0.00026275306	0.0013983328
11698.664	0.00029920096	0.00024830371	0.0014166738	0.00021223432	0.00026236877	0.001248071
11807.128	0.00031438608	0.00028383981	0.00109718	0.00021365443	0.00026169004	0.00112902
11916.598	0.00032581357	0.00031801268	0.00078255337	0.00021448746	0.00026078052	0.0010330015
12027.083	0.00033430065	0.00035002101	0.00047035594	0.0002148566	0.00025968574	0.00095450842
12138.593	0.00034041633	0.00037979837	0.00029339137	0.00021484767	0.000258436	0.00088970694
12251.136	0.00034456933	0.00040751212	0.0006044953	0.00021452252	0.00025705225	0.00083586758
12364.722	0.00034705494	0.00043338071	0.0011923597	0.00021392322	0.00025554606	0.00079099969
12479.362	0.00034809236	0.00045760661	0.0020233861	0.00021307861	0.00025392284	0.00075364571
12595.065	0.00034784346	0.0004803492	0.0032424055	0.00021200732	0.00025218274	0.00072273358
12711.84	0.00034642563	0.00050171267	0.0051996586	0.00021071873	0.00025032032	0.00069747888
12829.698	0.00034391969	0.00052173723	0.008857772	0.00020921249	0.00024832299	0.00067731702
12948.649	0.00034037934	0.00054038898	0.018027793	0.00020748048	0.00024617189	0.00066187199
13068.702	0.00033583345	0.00055754413	0.062408659	0.00020550363	0.0002438382	0.00065091977
13189.869	0.00033029112	0.00057296399	0.034688062	0.00020325204	0.0002412821	0.00064437816
13312.159	0.00032374961	0.00058625909	0.017831514	0.000200684	0.0002384507	0.00064231159
13435.583	0.00031619765	0.00059683393	0.012510917	0.0001977366	0.00023526792	0.00064491321
13560.151	0.00030763212	0.00060380454	0.0099023126	0.00019432664	0.00023163298	0.00065253628
13685.874	0.00029808417	0.00060587755	0.0083075015	0.0001903403	0.00022740757	0.00066571045
13812.763	0.000287666	0.00060116939	0.0071753405	0.00018561947	0.00022239859	0.00068516241
13940.828	0.00027666244	0.00058693771	0.0062640615	0.00017995413	0.00021634367	0.00071187171
14070.081	0.00026569776	0.00055919272	0.0054386652	0.00017305869	0.00020887873	0.00074711875
14200.532	0.00025602047	0.00051214113	0.0046030082	0.00016455489	0.00019950631	0.00079257514
14332.192	0.00024991548	0.00043743571	0.0036700423	0.00015396043	0.00018756279	0.00085046662
14465.073	0.00025109867	0.00032325904	0.0025443383	0.00014070038	0.00017219774	0.00092393314
14599.187	0.00026462356	0.00015345737	0.0011069944	0.00012419988	0.00015241832	0.0010180558
14734.543	0.00029633898	9.4412581e-05	0.00081479857	0.00010414352	0.00012725581	0.0011426982
14871.155	0.00035767633	0.00044625871	0.0035594376	8.1083015e-05	9.6073627e-05	0.0013156774
15009.033	0.00051368234	0.00096180532	0.0082139476	5.7120003e-05	5.7730674e-05	0.001423256
15148.189	0.00068041199	0.0017213221	0.0127073	3.9944202e-05	1.8237147e-05	0.00039706637
15288.636	0.00072220195	0.0027134223	0.016841716	5.0170988e-05	4.1466476e-05	0.00039458817
15430.385	0.00086471346	0.0043496121	0.024966513	7.6229897e-05	8.8878139e-05	0.0007395789
15573.448	0.0012259868	0.007767521	0.040863137	0.00011399699	0.00014813529	0.0012099689
15717.837	0.0020637838	0.016719154	0.071706894	0.00018187221	0.00021573772	0.0023997185
15863.565	0.00088311714	0.015903237	0.060856283	0.00018834261	0.00012872436	0.0012202247
16010.645	1.3151887e-05	0.0077289192	0.034349832	0.00015816192	7.3316341e-05	0.00030195714
16159.088	0.00020675646	0.0047295329	0.022153439	0.00015180865	8.7333117e-05	0.00033016852
16308.907	0.00027622792	0.0033349353	0.015773235	0.0001522603	0.00010468677	0.00035542028
16460.115	0.00030836949	0.0025330681	0.011919187	0.00015417528	0.00011790977	0.00035747736
16612.725	0.00032514757	0.0020109166	0.0093577151	0.00015614237	0.00012773718	0.00035043716
16766.75	0.00033411895	0.0016431562	0.0075413596	0.0001577845	0.00013511569	0.00034002683
16922.204	0.00033859638	0.0013698945	0.0061923785	0.00015903015	0.00014071441	0.00032858706
17079.098	0.00034027583	0.0011588123	0.0051552226	0.00015990025	0.00014498824	0.00031713368
17237.447	0.00034012193	0.00099088101	0.004336067	0.000160442	0.00014825383	0.00030611581
17397.264	0.00033872191	0.00085414255	0.0036749928	0.00016070501	0.00015073672	0.00029571743
17558.563	0.00033645113	0.00074069411	0.0031319717	0.00016073385	0.00015260139	0.00028599501
17721.358	0.00033355891	0.00064510023	0.0026792734	0.00016056653	0.0001539705	0.0002769436
17885.662	0.00033021687	0.00056349917	0.0022971066	0.0001602347	0.00015493722	0.00026852971
18051.489	0.00032654562	0.00049307363	0.0019709919	0.00015976443	0.00015557344	0.00026070738
18218.853	0.0003226304	0.00043172259	0.0016901168	0.00015917685	0.00015593513	0.00025342363
18387.77	0.00031853406	0.0003778508	0.001446268	0.00015848939	0.00015606669	0.00024662901
18558.252	0.00031430367	0.00033023016	0.0012331229	0.00015771681	0.00015600409	0.00024027793
18730.315	0.00030997272	0.00028790502	0.0010457748	0.00015687013	0.00015577523	0.00023432367
18903.974	0.00030556822	0.00025012992	0.00088040874	0.00015595971	0.00015540408	0.00022872824
19079.242	0.00030111011	0.00021632588	0.00073409763	0.00015499351	0.00015490972	0.00022345555
19256.136	0.00029661395	0.00018605378	0.0006046986	0.00015397833	0.00015430806	0.00021847407
19434.669	0.00029209168	0.00015900125	0.00049086483	0.00015291972	0.00015361221	0.00021375439
19614.858	0.00028755307	0.00013498383	0.00039222961	0.00015182265	0.00015283346	0.00020927211
19796.718	0.00028300564	0.00011396119	0.00030988699	0.00015069115	0.00015198117	0.00020500429
19980.263	0.00027845544	9.6071386e-05	0.00024722314	0.00014952852	0.00015106312	0.00020093085
20165.51	0.00027390746	8.1669324e-05	0.00021018083	0.00014833785	0.0001500862	0.00019703417
20352.475	0.00026936579	7.1312345e-05	0.00020337664	0.00014712149	0.00014905604	0.00019329784
20541.173	0.00026483387	6.5559544e-05	0.00022288717	0.00014588181	0.00014797779	0.00018970841
20731.621	0.00026031463	6.4526907e-05	0.00025840582	0.00014462071	0.00014685574	0.0001862534
20923.835	0.00025581074	6.7570853e-05	0.00030132311	0.00014333997	0.0001456937	0.00018292187
21117.83	0.0002513243	7.3549438e-05	0.00034682295	0.00014204081	0.00014449467	0.00017970353
21313.625	0.00024685764	8.1348946e-05	0.00039254972	0.00014072492	0.00014326181	0.00017659035
21511.234	0.00024241255	9.0151906e-05	0.00043739835	0.00013939307	0.00014199718	0.000173574
21710.676	0.00023799131	9.943667e-05	0.00048087715	0.00013804702	0.00014070358	0.00017064918
21911.967	0.00023359576	0.0001088915	0.00052280049	0.00013668749	0.00013938262	0.00016780965
22115.124	0.00022922825	0.00011833714	0.00056314023	0.00013531571	0.00013803621	0.00016505122
22320.165	0.00022489111	0.00012767545	0.00060195104	0.00013393294	0.00013666612	0.00016237056
22527.106	0.00022058684	0.00013685826	0.00063933321	0.00013254015	0.00013527365	0.00015976496
22735.967	0.00021631854	0.00014586913	0.00067541108	0.00013113873	0.00013386033	0.00015723339
22946.764	0.00021208966	0.00015471299	0.00071032227	0.00012973019	0.0001324276	0.00015477591
23159.515	0.00020790425	0.00016340998	0.0007442131	0.00012831625	0.00013097687	0.0001523944
23374.239	0.00020376709	0.00017199282	0.00077723554	0.00012689883	0.00012950945	0.00015009216
23590.953	0.00019968414	0.00018050553	0.00080954696	0.00012548033	0.00012802678	0.00014787518
23809.677	0.0001956625	0.00018900408	0.00084130986	0.0001240638	0.00012653053	0.00014575263
24030.429	0.00019171105	0.00019755817	0.00087269491	0.00012265275	0.00012502216	0.00014373734
24253.227	0.00018784096	0.00020625477	0.00090388066	0.00012125229	0.00012350399	0.00014184854
24478.092	0.00018406639	0.00021520353	0.0009350578	0.0001198682	0.00012197783	0.00014011224
24705.041	0.00018040575	0.00022454487	0.00096642891	0.00011850895	0.00012044653	0.00013856678
24934.094	0.00017688327	0.00023446292	0.00099821029	0.0001171852	0.00011891273	0.00013726592
25165.271	0.00017353144	0.00024520404	0.0010306318	0.00011591234	0.00011738005	0.00013628941
25398.591	0.00017039495	0.0002571078	0.0010639365	0.00011471147	0.00011585193	0.00013575498
25634.074	0.00016753693	0.00027065536	0.0010983928	0.00011361341	0.00011433174	0.00013584264
25871.741	0.00016504792	0.00028655236	0.0011343644	0.00011266383	0.00011282079	0.00013683383
26111.611	0.00016306336	0.00030587139	0.0011726645	0.00011193335	0.00011131435	0.00013918283
26353.705	0.00016178972	0.00033031024	0.0012161733	0.00011153414	0.00010978877	0.00014364027
26598.044	0.00016154327	0.00036266172	0.0012774273	0.00011165	0.00010816506	0.00015145947
26844.648	0.00016277135	0.00040762258	0.0014153484	0.0001125776	0.00010618814	0.0001646167
27093.539	0.00016573917	0.00047254669	0.0018943765	0.00011470401	0.00010299735	0.00018510585
27344.737	0.00016738471	0.00056214233	0.0035661429	0.00011772197	9.5560795e-05	0.00020611232
27598.264	0.00014284775	0.0006291492	0.0072329369	0.00011579022	7.6242037e-05	0.00017161725
27854.142	5.8517341e-05	0.00052347883	0.0081515121	9.8733922e-05	5.5629426e-05	0.00011347536
28112.392	2.437247e-05	0.00033124987	0.005290539	8.3770985e-05	6.0985174e-05	0.00014331568
28373.036	4.8349488e-05	0.00020172271	0.0032552649	7.8336645e-05	6.8717617e-05	0.00013732791
28636.097	6.018077e-05	0.00013078027	0.0022014909	7.6307426e-05	7.2526804e-05	0.00012416651
28901.597	6.5434166e-05	9.6602378e-05	0.0016526385	7.5004903e-05	7.3946961e-05	0.00011303298
29169.559	6.7417294e-05	8.5012309e-05	0.0013593146	7.3738306e-05	7.4070439e-05	0.0001044304
29440.005	6.7604416e-05	8.5089275e-05	0.0012019527	7.2352768e-05	7.3446416e-05	9.7674727e-05
29712.958	6.6722591e-05	8.9566956e-05	0.0011194226	7.0827761e-05	7.2357336e-05	9.2160245e-05
29988.442	6.5167482e-05	9.4988074e-05	0.0010788643	6.9174752e-05	7.0957996e-05	8.7475142e-05
30266.481	6.3172546e-05	0.00010003612	0.0010622062	6.7410197e-05	6.9338444e-05	8.3352865e-05
30547.097	6.0885721e-05	0.00010428557	0.0010593857	6.5549017e-05	6.7554018e-05	7.9620705e-05
30830.315	5.8406545e-05	0.000107644	0.0010647247	6.3603241e-05	6.5640215e-05	7.6165577e-05
31116.158	5.580601e-05	0.00011013565	0.0010749693	6.1582294e-05	6.3620725e-05	7.2912549e-05
31404.652	5.3137814e-05	0.00011182006	0.001088224	5.9493251e-05	6.1511622e-05	6.9811231e-05
31695.821	5.0445054e-05	0.00011276149	0.0011033689	5.7341595e-05	5.9324246e-05	6.6828331e-05
31989.689	4.776448e-05	0.00011301804	0.0011197378	5.5131723e-05	5.7066896e-05	6.3942767e-05
32286.282	4.5129133e-05	0.00011263863	0.0011369328	5.2866693e-05	5.4745277e-05	6.1142668e-05
32585.625	4.2570606e-05	0.00011166276	0.0011547196	5.0549185e-05	5.2363872e-05	5.8424406e-05
32887.743	4.0119934e-05	0.00011012091	0.0011729641	4.8180988e-05	4.9925697e-05	5.5792346e-05
33192.662	3.7808869e-05	0.00010803593	0.0011915928	4.5763913e-05	4.7433366e-05	5.3260361e-05
33500.408	3.5669637e-05	0.00010542337	0.0012105679	4.329918e-05	4.4888582e-05	5.0854258e-05
33811.008	3.3735164e-05	0.00010229306	0.001229865	4.0788095e-05	4.229286e-05	4.8617568e-05
34124.487	3.2036904e-05	9.8648299e-05	0.0012494611	3.8231751e-05	3.9647259e-05	4.6619698e-05
34440.873	3.060355e-05	9.448778e-05	0.0012693068	3.5631619e-05	3.6952961e-05	4.4971874e-05
34760.192	2.9457134e-05	8.9804577e-05	0.0012893012	3.2989505e-05	3.4211183e-05	4.3850941e-05
35082.471	2.8609199e-05	8.4586218e-05	0.0013092398	3.0307647e-05	3.1423181e-05	4.3538641e-05
35407.739	2.8057678e-05	7.8815002e-05	0.0013287183	2.7589587e-05	2.8590965e-05	4.4484805e-05
35736.022	2.778428e-05	7.2466824e-05	0.0013469492	2.4840727e-05	2.5717574e-05	4.7406878e-05
36067.35	2.7754448e-05	6.5510677e-05	0.001362373	2.206956e-05	2.2807772e-05	5.3474446e-05
36401.748	2.7920141e-05	5.7906998e-05	0.0013717915	1.9290592e-05	1.987004e-05	6.4734573e-05
36739.248	2.8225275e-05	4.9606602e-05	0.0013682783	1.6529221e-05	1.6919627e-05	8.5331553e-05
37079.876	2.861704e-05	4.0549343e-05	0.0013357945	1.383284e-05	1.3986276e-05	0.00012572046
37423.663	2.9076497e-05	3.0666775e-05	0.0012349424	1.129643e-05	1.1134097e-05	0.00022375116
37770.637	2.9682427e-05	1.9911038e-05	0.00097213779	9.1187981e-06	8.5172534e-06	0.0007031362
38120.828	3.0542897e-05	8.3268579e-06	0.0004101001	7.6983425e-06	6.5397649e-06	0.00026783671
38474.266	3.1112019e-05	4.3827549e-06	0.00034318988	7.5669566e-06	6.0056192e-06	3.449505e-05
38830.98	3.0729854e-05	1.8227233e-05	0.00091828652	8.86119e-06	7.3261746e-06	4.4740246e-05
39191.002	2.9566758e-05	3.3788252e-05	0.0012603418	1.1163321e-05	9.8540406e-06	6.3225538e-05
39554.362	2.7714639e-05	5.1209088e-05	0.0014767363	1.4049272e-05	1.2970304e-05	7.0303079e-05
39921.091	2.5034635e-05	7.0813382e-05	0.0016386049	1.7287441e-05	1.6404194e-05	7.4646608e-05
40291.22	2.1307097e-05	9.3085357e-05	0.0017812509	2.077135e-05	2.005025e-05	7.9415107e-05
40664.781	1.6374889e-05	0.00011870897	0.0019241622	2.4455676e-05	2.3866767e-05	8.6040585e-05
41041.805	1.0931303e-05	0.00014865517	0.0020813886	2.8326763e-05	2.7838734e-05	9.5569215e-05
41422.325	1.1321685e-05	0.00018432865	0.0022668573	3.239225e-05	3.1964246e-05	0.0001091742
41806.372	2.3870975e-05	0.00022779855	0.0024982364	3.6676994e-05	3.624463e-05	0.0001284335
42193.981	4.5590063e-05	0.00028213058	0.0028010693	4.1224734e-05	4.0672783e-05	0.00015549532
42585.183	7.8328866e-05	0.0003516898	0.0032128136	4.6091683e-05	4.5196554e-05	0.00019280499
42980.012	0.00012716847	0.00044147461	0.0037772473	5.1301087e-05	4.9610628e-05	0.00024073602
43378.502	0.00019766479	0.00055102514	0.0044771809	5.6629065e-05	5.3267822e-05	0.00028733378
43780.686	0.00028394162	0.00065123882	0.0049769497	6.1028399e-05	5.4774719e-05	0.0002865835
44186.6	0.00034833256	0.00066535861	0.0045423481	6.29035e-05	5.3761019e-05	0.00021018925
44596.276	0.00035892943	0.00056887389	0.00328326	6.3465784e-05	5.3964019e-05	0.00020212229
45009.751	0.00033809991	0.00043941861	0.0021093378	6.5364487e-05	5.7460449e-05	0.0002449485
45427.06	0.00031244622	0.00032780921	0.0013105475	6.8779106e-05	6.2609193e-05	0.0002633213
45848.238	0.000290688	0.00024022183	0.00079178945	7.3020576e-05	6.8160089e-05	0.00026567674
46273.32	0.00027370624	0.00017095489	0.00044722781	7.7662782e-05	7.3725415e-05	0.00026270927
46702.344	0.00026059465	0.00011439022	0.00022699493	8.2519219e-05	7.9236223e-05	0.00025893935
47135.345	0.00025033209	6.7076891e-05	0.00016525906	8.7514234e-05	8.4705669e-05	0.00025593013
47572.361	0.00024210103	3.049271e-05	0.00024805614	9.2618224e-05	9.0161348e-05	0.00025411507
48013.429	0.00023529007	3.1918832e-05	0.00035247853	9.7820434e-05	9.5628485e-05	0.00025352471
48458.586	0.00022944317	6.3631693e-05	0.000448517	0.00010311834	0.00010112743	0.00025405925
48907.871	0.00022421236	9.8339921e-05	0.00053419804	0.00010851304	0.0001066741	0.00025558912
49361.321	0.00021932271	0.00013327288	0.00061117468	0.00011400705	0.00011228077	0.00025798982
49818.975	0.00021454772	0.00016838405	0.00068137346	0.00011960368	0.00011795722	0.00026115317
50280.873	0.00020969189	0.00020394326	0.00074648453	0.0001253064	0.00012371122	0.00026498855
50747.052	0.00020457861	0.00024026433	0.00080793157	0.00013111908	0.00012954939	0.0002694218
51217.554	0.00019904059	0.00027766067	0.00086692601	0.00013704536	0.00013547705	0.0002743921
51692.419	0.00019291321	0.00031644298	0.00092453297	0.0001430891	0.00014149886	0.00027985011
52171.686	0.00018602883	0.00035692541	0.00098172826	0.00014925407	0.00014761877	0.00028575554
52655.396	0.0001782128	0.00039943458	0.0010394496	0.00015554405	0.00015384013	0.00029207539
53143.592	0.00016928126	0.00044431938	0.0010986437	0.00016196288	0.00016016588	0.00029878259
53636.313	0.00015904205	0.00049196146	0.0011603132	0.00016851445	0.00016659851	0.00030585481
54133.603	0.00014730242	0.00054278715	0.0012255679	0.00017520256	0.00017313988	0.0003132733
54635.504	0.0001338937	0.00059728141	0.0012956854	0.00018203112	0.00017979145	0.00032102242
55142.057	0.00011873796	0.00065600434	0.0013721855	0.00018900401	0.00018655407	0.00032908892
55653.308	0.00010203216	0.00071961197	0.001456929	0.00019612497	0.00019342769	0.0003374613
56169.298	8.4784881e-05	0.00078888238	0.0015522506	0.00020339771	0.0002004114	0.00034612987
56690.073	7.0362622e-05	0.00086474907	0.0016611421	0.00021082558	0.0002075029	0.00035508636
57215.676	6.7189537e-05	0.00094834454	0.001787512	0.00021841144	0.00021469811	0.0003643243
57746.152	8.462727e-05	0.0010410571	0.0019365537	0.00022615723	0.00022199032	0.00037383965
58281.546	0.00012212822	0.0011446046	0.0021152737	0.00023406316	0.00022936906	0.00038363222
58821.904	0.00017604705	0.0012611302	0.0023332394	0.00024212627	0.000236818	0.00039370832
59367.272	0.00024613599	0.00139332	0.0026036028	0.00025033766	0.00024431159	0.00040408525
59917.697	0.00033497256	0.0015445357	0.0029443681	0.00025867689	0.00025180922	0.00041479863
60473.224	0.00044738911	0.0017189222	0.0033795017	0.00026710121	0.00025924533	0.00042591281
61033.903	0.00059075822	0.001921358	0.0039382561	0.00027552333	0.00026651271	0.00043753132
61599.78	0.00077583552	0.0021568631	0.0046475763	0.00028376836	0.0002734391	0.00044979194
62170.903	0.0010178279	0.0024283915	0.0055047304	0.00029149642	0.00027977239	0.00046279221
62747.321	0.0013363573	0.0027302984	0.0064110612	0.0002981022	0.00028525977	0.0004763128
63329.084	0.001749035	0.003032124	0.0070862104	0.00030274973	0.00029009791	0.00048923411
63916.241	0.0022447749	0.0032502171	0.0071167526	0.00030505739	0.00029600652	0.00049951504
64508.841	0.0027306839	0.0032402455	0.006279172	0.00030649602	0.00030586524	0.00050746117
65106.936	0.0030333099	0.0028975322	0.0048258198	0.00030948101	0.00031805084	0.00051807973
65710.575	0.003054088	0.002297018	0.0032880093	0.00031375392	0.00032586377	0.00053157001
66319.812	0.0028632617	0.0016157011	0.002023197	0.00031736597	0.00032722096	0.0005415543
66934.697	0.0025809477	0.00096750603	0.0010956288	0.00031927048	0.00032453933	0.00054457976
67555.283	0.0022778101	0.00038240131	0.00044102247	0.00031905028	0.00031960449	0.00054071368
68181.623	0.0019751464	0.0001545522	0.00018136509	0.0003163895	0.00031285798	0.000531023
68813.77	0.0016698286	0.00064341172	0.00050610258	0.00031126943	0.00030457363	0.000517501
69451.778	0.0013506163	0.0011017419	0.00081994354	0.0003046054	0.00029604506	0.00050472041
70095.701	0.0010071171	0.0015222938	0.0010892051	0.0002991369	0.00029062032	0.00050138233
70745.594	0.0006369302	0.0018867503	0.0013089751	0.00029986335	0.00029381681	0.00051807139
71401.513	0.00025308764	0.0021684993	0.0014663637	0.00031238068	0.00031085214	0.00056017707
72063.513	0.00014275057	0.0023452623	0.001552823	0.00033898641	0.000342482	0.00062473217
72731.651	0.0004832728	0.0024125046	0.0015736631	0.00037680432	0.00038425332	0.00070422983
73405.984	0.00078145228	0.0023851485	0.0015444657	0.00042046068	0.00043016043	0.00079065293
74086.568	0.0010275528	0.0022881141	0.0014829941	0.00046552881	0.00047590558	0.00087811929
74773.463	0.0012254221	0.0021458123	0.001403959	0.00050971007	0.00051956672	0.0009638464
75466.726	0.0013830337	0.0019766533	0.0013174359	0.00055238979	0.00056087502	0.0010475055
76166.417	0.0015087554	0.0017922072	0.0012294874	0.00059387843	0.00060038227	0.001130132
76872.595	0.0016096287	0.0015985166	0.0011435625	0.00063488169	0.00063893922	0.0012133355
77585.321	0.0016908432	0.0013977981	0.0010619418	0.00067623346	0.00067745552	0.0012989026
78304.654	0.001755736	0.0011899017	0.00098711543	0.0007187953	0.00071682379	0.0013886613
79030.657	0.0018059162	0.00097365596	0.00092328346	0.00076344017	0.00075792243	0.0014844787
79763.391	0.0018413249	0.00074914084	0.00087819188	0.00081107442	0.00080165319	0.0015883219
80502.918	0.001860135	0.00052576035	0.00086501555	0.00086267657	0.00084899576	0.0017023481
81249.302	0.0018584307	0.00036339673	0.00090269777	0.00091934425	0.00090107607	0.0018290124
82002.606	0.0018295929	0.00044222832	0.0010126493	0.00098234717	0.00095925273	0.0019711942
82762.895	0.0017632979	0.00076318599	0.0012138969	0.0010531854	0.0010252329	0.0021323427
83530.232	0.0016440397	0.0012197979	0.001522944	0.0011336541	0.0011012365	0.0023166423
84304.684	0.0014492842	0.0017995597	0.00195876	0.0012259185	0.0011902399	0.0025291885
85086.316	0.0011486696	0.0025240331	0.0025473407	0.0013326177	0.0012963478	0.0027761332
85875.195	0.00071730128	0.0034254834	0.0033221722	0.0014570614	0.0014253499	0.0030646862
86671.388	0.00041704971	0.0045340945	0.0043178331	0.0016036954	0.0015854526	0.0034026721
87474.963	0.0012068052	0.0058551898	0.0055507106	0.0017791573	0.0017878008	0.0037968998
88285.988	0.0025505982	0.0073269151	0.0069790014	0.0019939188	0.0020452576	0.0042487376
89104.533	0.0042425488	0.0087673966	0.0084476819	0.0022620794	0.0023661117	0.0047444283
89930.667	0.0060666176	0.0098653364	0.0096670791	0.0025923115	0.0027406795	0.005240155
90764.461	0.0076630099	0.010289954	0.010303623	0.0029677565	0.0031292983	0.0056537299
91605.985	0.0086735691	0.0098904319	0.010170793	0.0033366249	0.0034707605	0.0058876292
92455.311	0.0089439859	0.0088057622	0.0093553536	0.0036378391	0.0037148091	0.0058855648
93312.512	0.0085839634	0.0073666147	0.0081479149	0.0038386798	0.0038492789	0.005671175
94177.66	0.0078442555	0.0058944523	0.0068570182	0.0039406594	0.0038929798	0.0053246597
95050.83	0.0069590149	0.0045814865	0.0056828797	0.0039558068	0.0038673878	0.0049296984
95932.095	0.0060762098	0.0034945323	0.0047077254	0.0038886422	0.0037799577	0.0045429038
96821.531	0.0052655049	0.0026289247	0.0039406515	0.0037408286	0.0036304775	0.0041924725
97719.213	0.0045488191	0.0019535465	0.0033590486	0.0035265283	0.0034277244	0.0038880113
98625.218	0.0039249082	0.0014349579	0.0029315066	0.0032764864	0.0031959558	0.0036296108
99539.623	0.0033834747	0.0010479898	0.0026272448	0.0030256283	0.0029650575	0.0034134025
100462.51	0.002912013	0.00078038193	0.0024190405	0.0027993794	0.0027576954	0.0032343784
101393.95	0.0024987669	0.00063160416	0.0022838185	0.0026098559	0.0025849128	0.0030876464
102334.02	0.002133908	0.00059539003	0.0022026112	0.0024593262	0.0024487801	0.0029689052
103282.81	0.0018100845	0.00063909173	0.002160305	0.0023449546	0.0023466213	0.002874567
104240.4	0.0015230191	0.00072163442	0.0021451834	0.0022621043	0.0022740663	0.0028017345
105206.87	0.0012727355	0.00081698332	0.0021482964	0.0022060518	0.0022266591	0.0027481287
106182.29	0.0010660282	0.00091320388	0.0021627505	0.0021726924	0.002200518	0.002712009
107166.76	0.0009199969	0.0010054159	0.0021830155	0.0021587342	0.0021925129	0.0026920974
108160.36	0.00086148536	0.001091556	0.0022042946	0.0021616731	0.0022002315	0.0026875111
109163.17	0.00091096408	0.0011703701	0.0022219651	0.0021796905	0.0022218678	0.0026976941
110175.28	0.0010622609	0.0012403932	0.002231086	0.0022115278	0.0022560886	0.0027223309
111196.77	0.0012913442	0.0012992946	0.0022260026	0.0022563535	0.0023018888	0.0027612184
112227.74	0.0015757633	0.0013433402	0.0022001836	0.0023136082	0.0023584317	0.0028140604
113268.26	0.001898567	0.0013669572	0.0021466659	0.0023828055	0.0024248668	0.0028801605
114318.43	0.0022434927	0.0013626038	0.0020599409	0.0024632699	0.0025001405	0.0029580523
115378.33	0.0025897563	0.00132141	0.0019407627	0.0025538495	0.0025828778	0.0030452588
116448.06	0.0029093164	0.0012351638	0.0018054567	0.002652768	0.0026715145	0.0031385797
117527.71	0.0031684425	0.0010997246	0.0016976054	0.0027579199	0.002764875	0.0032352371
118617.37	0.0033341668	0.00091870171	0.0016859809	0.0028677943	0.002863107	0.0033344827
119717.13	0.0033826053	0.00070584837	0.0018233281	0.0029826146	0.0029683244	0.0034383942
120827.09	0.0033035809	0.0004892418	0.0020995876	0.0031047443	0.0030842309	0.0035510455
121947.34	0.0030988522	0.00033806146	0.002461944	0.0032379103	0.0032148755	0.00367687
123077.98	0.00277714	0.00038289776	0.0028619201	0.0033858969	0.003363497	0.0038195166
124219.1	0.0023519589	0.00058827841	0.0032717859	0.0035515894	0.0035320504	0.003981483
125370.8	0.001848022	0.00084831058	0.0036799254	0.0037365688	0.0037212083	0.0041640593
126533.18	0.0013273465	0.001130098	0.0040829272	0.0039409118	0.0039303438	0.004367155
127706.33	0.00097437796	0.0014241614	0.0044796929	0.0041628252	0.0041571815	0.0045888174
128890.36	0.0011042364	0.0017230409	0.0048675478	0.0043979167	0.0043970148	0.004824373
130085.37	0.0016046605	0.0020141203	0.0052395044	0.0046381073	0.0046415531	0.0050652352
131291.46	0.0021836927	0.0022768139	0.0055822842	0.004870438	0.004877677	0.0052976466
132508.73	0.002716807	0.0024840138	0.0058754833	0.0050764312	0.0050867681	0.0055020388
133737.29	0.0031518772	0.0026086592	0.006093015	0.0052331107	0.0052457226	0.0056541708
134977.23	0.0034630293	0.0026332912	0.0062080166	0.0053167825	0.005330749	0.0057291837
136228.68	0.0036399932	0.0025572007	0.0062008696	0.0053094233	0.0053237906	0.0057083759
137491.72	0.0036868562	0.0023967217	0.006067089	0.0052051529	0.0052190265	0.0055859944
138766.48	0.0036211353	0.0021789635	0.0058202886	0.0050128897	0.0050255283	0.0053719287
140053.05	0.0034695774	0.0019331039	0.0054880136	0.0047532459	0.0047641206	0.0050883083
141351.56	0.0032616021	0.0016835757	0.0051031443	0.0044516898	0.0044604943	0.0047622084
142662.1	0.0030234658	0.0014471068	0.0046958433	0.0041319743	0.0041385945	0.004418709
143984.8	0.0027751775	0.0012330408	0.0042891302	0.0038124087	0.0038168735	0.0040770042
145319.75	0.0025301023	0.0010452692	0.0038980888	0.0035050729	0.003507505	0.0037496329
146667.09	0.0022960977	0.00088437609	0.0035311698	0.0032167685	0.0032173462	0.003443533
148026.91	0.0020770872	0.00074932217	0.0031921189	0.0029505222	0.0029494515	0.0031616592
149399.35	0.0018744714	0.00063852816	0.0028817255	0.0027069686	0.0027044669	0.0029044595
150784.5	0.0016881803	0.00055043732	0.002599124	0.0024853886	0.0024816746	0.0026709753
152182.51	0.0015173831	0.00048365777	0.0023426664	0.0022844031	0.0022796922	0.0024595737
153593.47	0.0013609396	0.00043676646	0.0021104685	0.0021024044	0.0020969073	0.0022683977
155017.51	0.0012176784	0.00040792319	0.0019007396	0.0019378084	0.0019317308	0.0020956278
156454.76	0.0010865745	0.00039459204	0.0017119804	0.0017891958	0.0017827395	0.0019396254
157905.33	0.00096687408	0.00039365756	0.0015431024	0.0016553857	0.0016487503	0.0017990066
159369.35	0.00085820485	0.00040189661	0.0013935027	0.001535472	0.001528856	0.0016726765
160846.95	0.00076069682	0.00041646867	0.0012630986	0.0014288357	0.0014224367	0.001559841
162338.24	0.0006751246	0.00043516844	0.0011523095	0.0013351414	0.0013291557	0.0014600046
163843.36	0.00060304761	0.00045643846	0.0010619462	0.0012543177	0.0012489365	0.0013729548
165362.44	0.00054684363	0.00047925917	0.00099296428	0.0011865168	0.0011819199	0.0012987307
166895.6	0.00050940544	0.00050301367	0.00094607334	0.0011320475	0.0011283938	0.00123757
168442.98	0.00049325956	0.00052737114	0.00092129735	0.0010912812	0.0010886954	0.0011898305
170004.7	0.00049931633	0.00055219947	0.00091769145	0.0010645361	0.0010630951	0.0011558904
171580.9	0.0005261825	0.00057750418	0.00093339844	0.0010519626	0.0010516844	0.001136042
173171.71	0.00057072936	0.000603388	0.00096602562	0.0010534574	0.0010542967	0.001130401
174777.28	0.00062934596	0.00063002586	0.0010131162	0.001068632	0.001070485	0.0011388542
176397.73	0.00069888128	0.0006576507	0.0010724855	0.0010968423	0.0010995588	0.0011610547
178033.2	0.00077697434	0.00068654548	0.0011423479	0.0011372629	0.0011406637	0.0011964589
179683.84	0.00086200554	0.00071703787	0.0012213	0.0011889822	0.0011928757	0.0012443905
181349.78	0.00095292734	0.00074949523	0.0013082503	0.0012510903	0.0012552866	0.0013041127
183031.17	0.0010490995	0.00078431912	0.0014023549	0.0013227469	0.0013270678	0.0013748955
184728.14	0.0011501639	0.00082193954	0.0015029729	0.0014032247	0.0014075081	0.0014560693
186440.85	0.0012559569	0.00086280933	0.0016096369	0.0014919287	0.0014960315	0.0015470602
188169.44	0.0013664523	0.00090739898	0.0017220314	0.0015884013	0.0015921988	0.0016474104
189914.06	0.0014817221	0.00095619233	0.001839974	0.0016923159	0.0016957006	0.0017567838
191674.85	0.0016019124	0.0010096831	0.0019633986	0.0018034656	0.0018063456	0.0018749649
193451.97	0.0017272263	0.0010683726	0.0020923392	0.0019217508	0.0019240479	0.0020018512
195245.56	0.0018579137	0.0011327688	0.0022269172	0.0020471667	0.0020488145	0.0021374442
197055.78	0.0019942648	0.0012033859	0.0023673296	0.0021797922	0.0021807347	0.0022818402
198882.79	0.0021366058	0.0012807466	0.0025138412	0.002319781	0.0023199714	0.0024352219
200726.73	0.0022852971	0.0013653839	0.002666778	0.0024673546	0.002466754	0.0025978508
202587.77	0.0024407327	0.001457845	0.0028265231	0.002622797	0.0026213738	0.0027700623
204466.07	0.0026033403	0.0015586957	0.0029935145	0.0027864516	0.0027841805	0.0029522612
206361.78	0.0027735833	0.0016685257	0.003168244	0.0029587185	0.0029555806	0.0031449195
208275.06	0.002951962	0.0017879545	0.0033512584	0.0031400548	0.0031360366	0.0033485752
210206.09	0.0031390168	0.0019176373	0.0035431606	0.0033309747	0.0033260679	0.0035638323
212155.02	0.0033353313	0.0020582719	0.0037446132	0.0035320511	0.0035262527	0.003791362
214122.02	0.0035415357	0.0022106057	0.0039563413	0.0037439182	0.00373723	0.0040319047
216107.25	0.0037583112	0.0023754424	0.004179138	0.0039672752	0.0039597039	0.0042862728
218110.89	0.0039863945	0.0025536502	0.0044138692	0.0042028899	0.004194447	0.0045553548
220133.11	0.0042265829	0.0027461685	0.0046614798	0.0044516042	0.0044423059	0.0048401185
222174.08	0.0044797395	0.0029540161	0.0049230006	0.0047143391	0.0047042063	0.0051416165
224233.97	0.0047467988	0.0031782992	0.0051995551	0.0049921007	0.0049811592	0.0054609902
226312.96	0.0050287725	0.0034202187	0.0054923669	0.0052859867	0.0052742668	0.0057994753
228411.22	0.0053267549	0.0036810777	0.0058027677	0.0055971922	0.0055847293	0.0061584057
230528.94	0.0056419284	0.003962289	0.006132204	0.0059270162	0.0059138503	0.0065392174
232666.29	0.0059755677	0.0042653805	0.006482244	0.006276867	0.0062630426	0.0069434513
234823.46	0.0063290434	0.0045920003	0.0068545826	0.006648266	0.0066338326	0.0073727529
237000.63	0.0067038232	0.0049439182	0.0072510447	0.0070428503	0.0070278618	0.0078288706
239197.98	0.0071014698	0.0053230251	0.0076735844	0.0074623716	0.0074468861	0.0083136481
241415.71	0.0075236355	0.0057313268	0.00812428	0.0079086906	0.0078927704	0.0088290123
243654	0.0079720504	0.0061709312	0.0086053223	0.0083837656	0.0083674765	0.0093769526
245913.04	0.0084485026	0.0066440273	0.0091189932	0.0088896324	0.0088730435	0.0099594901
248193.03	0.008954809	0.0071528514	0.0096676326	0.0094283729	0.0094115555	0.010578634
250494.15	0.0094927721	0.0076996395	0.01025359	0.010002069	0.0099850966	0.011236319
252816.61	0.010064121	0.00828656	0.010879154	0.010612741	0.010595686	0.011934326
255160.61	0.010670431	0.0089156241	0.011546463	0.011262258	0.011245194	0.012674177
257526.33	0.011313025	0.0095885687	0.012257384	0.01195223	0.011935227	0.013456998
259913.99	0.011992843	0.010306711	0.013013358	0.012683867	0.012666991	0.014283361
262323.79	0.01271029	0.011070769	0.013815223	0.01345781	0.01344112	0.01515309
264755.93	0.013465061	0.011880659	0.014662993	0.014273934	0.014257481	0.016065043
267210.62	0.014255948	0.012735265	0.015555629	0.015131136	0.015114959	0.017016886
269688.06	0.015080648	0.013632207	0.016490796	0.016027114	0.016011238	0.018004867
272188.48	0.015935592	0.014567624	0.017464645	0.01695817	0.016942603	0.019023627
274712.08	0.016815823	0.015536016	0.018471643	0.017919065	0.017903793	0.020066085
277259.08	0.01771496	0.016530165	0.019504508	0.018902963	0.018887954	0.021123436
279829.69	0.018625291	0.017541208	0.020554284	0.019901518	0.019886713	0.022185315
282424.13	0.019538015	0.018558874	0.021610593	0.020905116	0.020890434	0.023240149
285042.63	0.020443647	0.01957191	0.022662089	0.021903312	0.021888648	0.024275709
287685.41	0.021332569	0.020568696	0.023697089	0.022885419	0.022870646	0.025279843
290352.69	0.022195684	0.021537967	0.024704329	0.023841221	0.023826194	0.026241295
293044.7	0.023025072	0.022469594	0.025673752	0.0247617	0.024746259	0.027150537
295761.67	0.023814579	0.023355282	0.02659723	0.025639693	0.02562367	0.02800047
298503.82	0.024560228	0.024189112	0.027469087	0.02647037	0.026453594	0.028786905
301271.41	0.025260419	0.024967827	0.028286388	0.027251472	0.027233774	0.02950874
304064.65	0.025915872	0.025690864	0.029048932	0.02798329	0.027964508	0.030167849
306883.79	0.026529375	0.026360128	0.029759001	0.028668401	0.028648387	0.030768696
309729.07	0.027105377	0.026979585	0.030420926	0.029311252	0.029289874	0.03131778
312600.72	0.027649499	0.027554755	0.031040545	0.029917639	0.029894782	0.031822998
315499.01	0.028168052	0.028092169	0.03162465	0.030494181	0.030469751	0.032293011
318424.16	0.028667598	0.028598879	0.032180472	0.031047849	0.031021772	0.032736695
321376.43	0.029154598	0.029082033	0.032715267	0.031585567	0.031557789	0.03316269
324356.08	0.029635149	0.029548556	0.033235988	0.032113924	0.032084412	0.033579086
327363.35	0.030114818	0.030004928	0.033749075	0.032638981	0.032607718	0.03399322
330398.51	0.030598544	0.030457043	0.034260322	0.033166157	0.033133143	0.034411566
333461.8	0.031090615	0.030910148	0.034774829	0.033700189	0.03366544	0.034839717
336553.5	0.031594673	0.031368826	0.035296995	0.034245133	0.034208679	0.0352824
339673.86	0.032113757	0.031837017	0.035830549	0.034804406	0.034766288	0.035743547
342823.15	0.032650361	0.032318064	0.036378608	0.035380838	0.035341109	0.036226363
346001.64	0.033206496	0.032814772	0.036943738	0.035976739	0.03593546	0.036733422
349209.6	0.033783757	0.033329465	0.037528024	0.036593966	0.036551206	0.037266748
352447.3	0.034383381	0.03386405	0.038133134	0.037233983	0.037189819	0.037827901
355715.02	0.035006307	0.034420076	0.038760382	0.037897928	0.03785244	0.038418047
359013.04	0.035653226	0.034998784	0.039410782	0.038586657	0.038539934	0.039038029
362341.63	0.036324621	0.035601157	0.040085096	0.039300798	0.03925293	0.039688419
365701.09	0.037020807	0.036227955	0.040783876	0.040040782	0.039991866	0.040369569
369091.69	0.03774196	0.036879759	0.041507496	0.040806884	0.040757016	0.041081647
372513.73	0.038488144	0.037556993	0.042256186	0.041599242	0.041548523	0.041824677
375967.5	0.039259333	0.038259952	0.043030053	0.042417883	0.042366416	0.042598559
379453.28	0.040055422	0.038988824	0.043829097	0.043262742	0.04321063	0.043403091
382971.39	0.040876248	0.039743702	0.044653235	0.044133671	0.044081019	0.04423799
386522.12	0.041721597	0.040524606	0.045502305	0.045030453	0.044977368	0.045102901
390105.76	0.042591213	0.041331488	0.046376081	0.045952809	0.045899399	0.045997409
393722.63	0.043484807	0.042164244	0.047274278	0.046900407	0.046846779	0.046921045
397373.04	0.044402061	0.043022722	0.048196564	0.047872862	0.047819126	0.047873295
401057.29	0.045342632	0.04390673	0.049142557	0.048869747	0.048816012	0.048853601
404775.7	0.046306163	0.044816041	0.050111838	0.049890589	0.049836964	0.049861368
408528.58	0.047292278	0.045750397	0.051103953	0.050934878	0.050881476	0.050895967
412316.26	0.048300595	0.046709519	0.052118419	0.052002073	0.051949003	0.051956739
416139.06	0.04933073	0.047693107	0.053154729	0.0530916	0.053038974	0.053043
419997.29	0.050382299	0.048700852	0.054212361	0.054202865	0.054150796	0.054154048
423891.31	0.05145493	0.049732438	0.055290789	0.05533526	0.055283862	0.05528917
427821.42	0.052548265	0.050787554	0.056389489	0.056488175	0.056437561	0.056447653
431787.97	0.053661978	0.051865898	0.057507954	0.057661006	0.057611293	0.057628798
435791.3	0.054795774	0.052967188	0.058645706	0.058853174	0.058804478	0.058831926
439831.75	0.055949408	0.054091174	0.059802314	0.060064139	0.060016579	0.060056405
443909.65	0.057122689	0.055237641	0.060977406	0.061293414	0.061247111	0.061301657
448025.37	0.058315492	0.056406427	0.062170688	0.062540591	0.062495667	0.062567182
452179.24	0.059527768	0.057597426	0.063381954	0.06380535	0.063761928	0.063852572
456371.63	0.060759548	0.058810597	0.064611105	0.065087478	0.065045686	0.06515753
460602.88	0.062010949	0.06004597	0.065858155	0.066386884	0.066346852	0.066481882
464873.37	0.063282174	0.061303649	0.067123237	0.067703608	0.067665465	0.067825586
469183.45	0.064573511	0.062583812	0.068406609	0.069037824	0.069001703	0.069188743
473533.49	0.065885326	0.06388671	0.069708648	0.070389841	0.070355878	0.070571589
477923.86	0.067218057	0.065212661	0.07102984	0.071760099	0.071728431	0.071974498
482354.94	0.068572201	0.066562038	0.072370774	0.073149157	0.073119921	0.073397966
486827.1	0.069948298	0.067935265	0.073732118	0.074557674	0.074531011	0.0748426
491340.73	0.07134692	0.0693328	0.075114605	0.075986396	0.075962445	0.076309095
495896.2	0.07276865	0.070755125	0.076519009	0.077436126	0.077415029	0.077798213
500493.91	0.074214074	0.07220273	0.077946124	0.078907708	0.078889605	0.079310761
505134.25	0.075683761	0.073676106	0.079396745	0.080401998	0.08038703	0.080847565
509817.61	0.077178254	0.07517573	0.080871646	0.081919848	0.081908155	0.082409453
514544.39	0.078698061	0.076702056	0.082371568	0.083462082	0.083453803	0.083997229
519314.99	0.080243648	0.078255512	0.083897204	0.085029484	0.085024757	0.08561166
524129.83	0.081815434	0.079836488	0.08544919	0.086622785	0.086621747	0.087253467
528989.31	0.08341379	0.081445343	0.087028099	0.088242653	0.08824544	0.088923306
533893.84	0.085039039	0.083082395	0.088634442	0.08988969	0.089896435	0.090621773
538843.84	0.08669146	0.084747924	0.090268661	0.09156443	0.091575266	0.092349395
543839.74	0.088371287	0.086442176	0.09193114	0.09326734	0.093282396	0.094106633
548881.96	0.090078719	0.088165363	0.093622202	0.094998822	0.095018225	0.095893882
553970.93	0.091813917	0.089917666	0.09534212	0.096759217	0.096783095	0.097711478
559107.08	0.093577016	0.091699241	0.097091118	0.098548811	0.098577288	0.099559701
564290.85	0.095368124	0.093510216	0.098869378	0.10036784	0.10040104	0.10143878
569522.68	0.097187332	0.095350702	0.10067705	0.10221651	0.10225455	0.10334891
574803.02	0.099034709	0.097220791	0.10251425	0.10409497	0.10413798	0.10529023
580132.31	0.10091032	0.099120558	0.10438108	0.10600335	0.10605144	0.10726286
585511.02	0.1028142	0.10105007	0.10627761	0.10794176	0.10799503	0.10926689
590939.59	0.10474639	0.10300937	0.1082039	0.10991027	0.10996885	0.11130239
596418.49	0.10670694	0.10499851	0.11016001	0.11190894	0.11197294	0.11336941
601948.2	0.10869585	0.10701751	0.11214596	0.11393782	0.11400735	0.11546797
607529.17	0.11071316	0.1090664	0.1141618	0.11599696	0.11607213	0.1175981
613161.88	0.11275887	0.11114519	0.11620756	0.11808637	0.11816728	0.1197598
618846.82	0.114833	0.1132539	0.11828324	0.12020607	0.12029283	0.12195307
624584.47	0.11693555	0.11539251	0.12038888	0.12235607	0.12244878	0.1241779
630375.32	0.11906652	0.11756102	0.12252449	0.12453638	0.12463514	0.12643428
636219.85	0.1212259	0.11975941	0.12469008	0.126747	0.1268519	0.12872217
642118.57	0.12341368	0.12198763	0.12688567	0.12898791	0.12909905	0.13104155
648071.98	0.12562983	0.12424565	0.12911126	0.1312591	0.13137658	0.13339237
654080.59	0.12787432	0.12653341	0.13136686	0.13356056	0.13368445	0.13577459
660144.91	0.1301471	0.12885084	0.13365246	0.13589224	0.13602264	0.13818814
666265.45	0.13244812	0.13119785	0.13596805	0.13825411	0.1383911	0.14063297
672442.74	0.13477731	0.13357434	0.13831363	0.14064614	0.1407898	0.143109
678677.31	0.13713458	0.1359802	0.14068918	0.14306826	0.14321866	0.14561613
684969.67	0.13951984	0.13841528	0.14309467	0.14552041	0.14567763	0.14815428
691320.38	0.14193297	0.14087945	0.14553006	0.14800252	0.14816662	0.15072334
697729.96	0.14437385	0.14337251	0.14799531	0.1505145	0.15068554	0.15332319
704198.98	0.14684233	0.14589429	0.15049038	0.15305625	0.1532343	0.15595368
710727.97	0.14933825	0.14844457	0.1530152	0.15562768	0.15581279	0.15861469
717317.49	0.15186142	0.15102313	0.1555697	0.15822865	0.15842087	0.16130604
723968.11	0.15441164	0.1536297	0.15815381	0.16085905	0.16105841	0.16402757
730680.4	0.15698871	0.15626402	0.16076742	0.16351871	0.16372526	0.16677909
737454.91	0.15959238	0.1589258	0.16341044	0.1662075	0.16642127	0.16956041
744292.23	0.1622224	0.16161473	0.16608276	0.16892523	0.16914624	0.1723713
751192.95	0.16487851	0.16433048	0.16878425	0.17167174	0.17190001	0.17521155
758157.65	0.16756042	0.16707271	0.17151479	0.17444682	0.17468237	0.17808092
765186.92	0.17026783	0.16984105	0.17427422	0.17725028	0.17749312	0.18097916
772281.36	0.17300042	0.17263512	0.17706241	0.18008191	0.18033203	0.18390602
779441.58	0.17575787	0.17545455	0.17987918	0.18294148	0.18319887	0.18686122
786668.18	0.17853984	0.17829892	0.18272437	0.18582877	0.18609342	0.18984449
793961.78	0.18134597	0.18116781	0.1855978	0.18874354	0.18901543	0.19285555
801323.01	0.18417592	0.18406082	0.18849929	0.19168554	0.19196464	0.19589412
808752.49	0.18702931	0.18697751	0.19142863	0.19465452	0.19494081	0.19895988
816250.85	0.18990578	0.18991746	0.19438563	0.19765024	0.19794366	0.20205255
823818.73	0.19280494	0.19288022	0.19737008	0.20067242	0.20097294	0.20517182
831456.78	0.19572644	0.19586536	0.20038177	0.20372082	0.20402838	0.20831739
839165.64	0.19866989	0.19887247	0.20342047	0.20679517	0.20710971	0.21148897
846945.98	0.20163492	0.20190111	0.20648596	0.20989521	0.21021666	0.21468625
854798.45	0.20462116	0.20495086	0.20957802	0.21302068	0.21334896	0.21790892
862723.73	0.20762826	0.20802133	0.2126964	0.21617132	0.21650636	0.22115671
870722.48	0.21065586	0.21111211	0.21584087	0.21934686	0.21968858	0.22442931
878795.4	0.21370362	0.21422282	0.21901119	0.22254706	0.22289538	0.22772645
886943.17	0.21677121	0.2173531	0.22220712	0.22577167	0.22612649	0.23104784
895166.47	0.21985831	0.22050261	0.22542839	0.22902043	0.22938166	0.23439322
903466.02	0.22296462	0.223671	0.22867477	0.23229311	0.23266065	0.23776233
911842.52	0.22608984	0.22685797	0.23194599	0.23558946	0.23596322	0.2411549
920296.68	0.22923371	0.23006323	0.2352418	0.23890927	0.23928914	0.24457069
928829.23	0.23239597	0.2332865	0.23856193	0.24225229	0.24263817	0.24800947
937440.88	0.23557638	0.23652754	0.24190613	0.24561832	0.2460101	0.25147099
946132.38	0.2387747	0.23978612	0.24527412	0.24900713	0.24940471	0.25495505
954904.46	0.24199074	0.24306202	0.24866563	0.25241851	0.25282179	0.25846141
963757.87	0.24522429	0.24635506	0.2520804	0.25585225	0.25626113	0.26198986
972693.36	0.24847518	0.24966505	0.25551813	0.25930816	0.25972253	0.26554022
981711.7	0.25174325	0.25299186	0.25897855	0.26278602	0.26320578	0.26911226
990813.66	0.25502833	0.25633532	0.26246138	0.26628564	0.26671068	0.2727058
1000000	0.25833028	0.25969532	0.26596632	0.26980681	0.27023705	0.27632063


==> graphics/data/butterfly_r25_Response.dat <==
10000	0.00022952745	0.00022953432	0.00022955922	0.00022934283	0.00022954174	0.00022954106	0.00022952653
10092.715	0.00023017693	0.00023018111	0.0002302111	0.00023002473	0.00023019196	0.000230191	0.00023017175
10186.29	0.00023097851	0.00023097665	0.00023101499	0.00023088064	0.0002309946	0.00023099323	0.0002309675
10280.732	0.00023209971	0.00023208279	0.00023213701	0.00023211046	0.00023211753	0.00023211549	0.00023208218
10376.05	0.00023405461	0.00023399172	0.00023408418	0.00023435127	0.0002340757	0.00023407231	0.00023404071
10472.252	0.00023902985	0.00023876485	0.00023899751	0.00024050571	0.00023905884	0.00023905177	0.00023914306
10569.346	0.00026208587	0.00026019692	0.00026152812	0.00027183364	0.00026213603	0.00026211061	0.00026422727
10667.339	0.0002827095	0.00028261289	0.0002836172	0.00027093248	0.00028266769	0.00028267645	0.00028013899
10766.242	0.00024522851	0.00024539361	0.00024533851	0.00024235256	0.00024522673	0.00024523497	0.00024428934
10866.061	0.00023861396	0.00023864184	0.00023861403	0.00023748839	0.00023861825	0.00023862318	0.00023831191
10966.806	0.00023710197	0.00023710591	0.00023709102	0.00023641823	0.00023710834	0.00023711202	0.00023696965
11068.485	0.00023687497	0.00023687426	0.00023686548	0.00023636589	0.00023688247	0.00023688553	0.00023680734
11171.107	0.00023712647	0.00023712538	0.00023712018	0.00023670985	0.00023713473	0.00023713741	0.00023708976
11274.68	0.00023761106	0.00023761064	0.00023760788	0.00023725477	0.00023761988	0.00023762232	0.00023759152
11379.213	0.00023823608	0.00023823654	0.00023823561	0.00023792598	0.00023824535	0.00023824761	0.00023822716
11484.715	0.00023896211	0.00023896344	0.00023896399	0.00023869209	0.00023897175	0.0002389739	0.00023896034
11591.196	0.00023977198	0.00023977409	0.00023977587	0.00023954023	0.00023978194	0.000239784	0.00023977535
11698.664	0.00024065925	0.00024066203	0.00024066491	0.00024046684	0.00024066949	0.0002406715	0.00024066655
11807.128	0.00024162351	0.00024162689	0.00024163075	0.0002414739	0.00024163403	0.00024163599	0.000241634
11916.598	0.00024266835	0.00024267223	0.000242677	0.00024256737	0.00024267911	0.00024268105	0.00024268153
12027.083	0.00024380042	0.00024380473	0.00024381035	0.00024375683	0.00024381143	0.00024381335	0.00024381599
12138.593	0.00024502925	0.00024503393	0.00024504037	0.00024505572	0.0002450405	0.00024504243	0.00024504704
12251.136	0.00024636738	0.00024637235	0.00024637959	0.00024648234	0.00024637887	0.0002463808	0.0002463873
12364.722	0.00024783076	0.00024783598	0.00024784399	0.00024806183	0.0002478425	0.00024784445	0.0002478528
12479.362	0.00024943952	0.00024944491	0.0002494537	0.00024983016	0.00024945151	0.00024945349	0.00024946374
12595.065	0.00025121901	0.00025122452	0.00025123408	0.00025184278	0.00025123126	0.00025123328	0.00025124551
12711.84	0.00025320132	0.00025320688	0.00025321722	0.00025419698	0.00025321385	0.00025321592	0.00025323027
12829.698	0.00025542741	0.00025543296	0.00025544409	0.00025710501	0.00025544023	0.00025544237	0.00025545906
12948.649	0.00025795012	0.00025795556	0.0002579675	0.00026122679	0.00025796326	0.00025796547	0.00025798477
13068.702	0.00026083845	0.00026084369	0.00026085645	0.00026656605	0.00026085193	0.00026085424	0.00026087652
13189.869	0.00026418386	0.00026418879	0.0002642024	0.00025763422	0.00026419772	0.00026420014	0.00026422586
13312.159	0.00026810956	0.00026811403	0.00026812852	0.00026459964	0.00026812383	0.00026812639	0.00026815617
13435.583	0.00027278467	0.00027278851	0.0002728039	0.00027032611	0.0002727994	0.00027280212	0.00027283676
13560.151	0.00027844625	0.00027844924	0.00027846557	0.00027651365	0.0002784615	0.00027846441	0.00027850495
13685.874	0.00028543471	0.00028543656	0.00028545386	0.0002838301	0.00028545053	0.00028545369	0.00028550152
13812.763	0.00029425259	0.00029425294	0.00029427125	0.0002928871	0.00029426906	0.00029427252	0.00029432952
13940.828	0.00030566614	0.00030566452	0.00030568386	0.00030449935	0.00030568334	0.00030568718	0.00030575595
14070.081	0.00032088921	0.00032088504	0.00032090542	0.00031990773	0.00032090723	0.00032091157	0.00032099578
14200.532	0.00034193579	0.00034192837	0.00034194978	0.00034114451	0.00034195472	0.00034195973	0.00034206471
14332.192	0.00037234501	0.00037233367	0.00037235594	0.00037176214	0.00037236493	0.00037237087	0.00037250455
14465.073	0.00041881332	0.00041879792	0.00041882036	0.0004184625	0.00041883421	0.00041884152	0.00041901612
14599.187	0.00049533028	0.0004953133	0.00049533298	0.00049521453	0.00049535181	0.00049536131	0.00049559586
14734.543	0.00063540781	0.00063540342	0.00063540618	0.00063540615	0.00063542852	0.00063544196	0.00063576271
14871.155	0.00093451049	0.00093459249	0.00093448999	0.00093392971	0.00093452319	0.00093454479	0.00093493164
15009.033	0.0016152404	0.0016156643	0.0016148751	0.0016130774	0.0016152116	0.0016152402	0.0016148205
15148.189	0.001527491	0.001527069	0.0015269791	0.0015338067	0.0015274942	0.0015274874	0.0015269497
15288.636	0.000876631	0.00087626718	0.00087672015	0.00087765885	0.00087663475	0.0008766343	0.00087690426
15430.385	0.00060031197	0.00060009489	0.00060064189	0.00059725072	0.0006003071	0.00060030784	0.00060058837
15573.448	0.00047115498	0.00047102452	0.00047175317	0.00046401109	0.00047114524	0.00047114468	0.00047134904
15717.837	0.00040264342	0.00040261412	0.00040365261	0.00039448747	0.00040263549	0.00040262892	0.00040264982
15863.565	0.00036092028	0.00036099374	0.00036168246	0.00036732598	0.00036093039	0.0003609201	0.00036082771
16010.645	0.00033356632	0.00033356552	0.00033357154	0.00034007384	0.00033357464	0.00033357009	0.00033354175
16159.088	0.00031594103	0.00031592214	0.00031582727	0.00032071828	0.00031594652	0.00031594404	0.00031594529
16308.907	0.00030403407	0.00030401324	0.00030391574	0.00030762572	0.00030403821	0.00030403655	0.00030404695
16460.115	0.00029576609	0.00029574709	0.00029566084	0.00029856433	0.00029576964	0.00029576838	0.00029578082
16612.725	0.0002899379	0.00028992151	0.00028984701	0.00029217962	0.00028994121	0.00028994019	0.00028995216
16766.75	0.00028580861	0.00028579482	0.00028573038	0.00028764232	0.00028581187	0.00028581101	0.00028582163
16922.204	0.00028289967	0.00028288824	0.00028283209	0.00028442336	0.00028290298	0.00028290223	0.00028291128
17079.098	0.00028089134	0.000280882	0.00028083266	0.00028217264	0.00028089476	0.0002808941	0.00028090161
17237.447	0.00027956399	0.00027955647	0.00027951278	0.00028065129	0.00027956754	0.00027956695	0.00027957304
17397.264	0.00027876318	0.00027875724	0.0002787183	0.00027969219	0.00027876687	0.00027876634	0.00027877117
17558.563	0.00027837809	0.00027837353	0.00027833863	0.00027917582	0.00027838192	0.00027838144	0.00027838516
17721.358	0.00027832783	0.00027832448	0.00027829305	0.00027901514	0.0002783318	0.00027833137	0.00027833411
17885.662	0.00027855247	0.00027855019	0.00027852178	0.00027914576	0.00027855658	0.00027855619	0.00027855808
18051.489	0.00027900705	0.00027900573	0.00027897997	0.00027951942	0.00027901129	0.00027901095	0.00027901209
18218.853	0.0002796575	0.00027965702	0.00027963361	0.00028009954	0.00027966187	0.00027966155	0.00027966205
18387.77	0.00028047777	0.00028047804	0.00028045674	0.00028085814	0.00028048225	0.00028048197	0.0002804819
18558.252	0.00028144784	0.00028144879	0.00028142939	0.00028177373	0.00028145243	0.00028145217	0.0002814516
18730.315	0.00028255228	0.00028255385	0.00028253617	0.00028282966	0.00028255697	0.00028255674	0.00028255573
18903.974	0.00028377919	0.00028378132	0.00028376522	0.0002840131	0.00028378398	0.00028378377	0.00028378237
19079.242	0.00028511943	0.00028512208	0.00028510744	0.00028531414	0.00028512431	0.00028512413	0.00028512238
19256.136	0.00028656607	0.00028656918	0.00028655589	0.0002867252	0.00028657103	0.00028657087	0.00028656882
19434.669	0.00028811391	0.00028811745	0.00028810541	0.00028824058	0.00028811894	0.0002881188	0.00028811647
19614.858	0.00028975918	0.00028976312	0.00028975226	0.00028985608	0.00028976429	0.00028976417	0.00028976159
19796.718	0.00029149932	0.00029150362	0.00029149387	0.00029156876	0.00029150449	0.00029150439	0.00029150159
19980.263	0.00029333273	0.00029333736	0.00029332866	0.00029337672	0.00029333795	0.00029333787	0.00029333487
20165.51	0.00029525865	0.00029526361	0.0002952559	0.00029527895	0.00029526393	0.00029526387	0.00029526069
20352.475	0.00029727709	0.00029728234	0.00029727558	0.00029727523	0.00029728242	0.00029728237	0.00029727903
20541.173	0.00029938868	0.0002993942	0.00029938834	0.00029936598	0.00029939405	0.00029939402	0.00029939052
20731.621	0.00030159461	0.0003016004	0.00030159541	0.00030155224	0.00030160002	0.00030160001	0.00030159638
20923.835	0.00030389666	0.00030390268	0.00030389854	0.00030383563	0.0003039021	0.00030390211	0.00030389835
21117.83	0.00030629706	0.00030630331	0.00030629998	0.00030621825	0.00030630253	0.00030630255	0.00030629868
21313.625	0.00030879854	0.000308805	0.00030880247	0.00030870272	0.00030880404	0.00030880407	0.00030880009
21511.234	0.00031140429	0.00031141096	0.0003114092	0.00031129213	0.00031140982	0.00031140986	0.00031140579
21710.676	0.00031411798	0.00031412484	0.00031412384	0.00031399002	0.00031412352	0.00031412358	0.00031411941
21911.967	0.00031694372	0.00031695076	0.00031695051	0.00031680045	0.00031694928	0.00031694935	0.0003169451
22115.124	0.00031988612	0.00031989334	0.00031989381	0.00031972792	0.00031989168	0.00031989178	0.00031988744
22320.165	0.00032295027	0.00032295766	0.00032295887	0.00032277747	0.00032295585	0.00032295596	0.00032295154
22527.106	0.00032614182	0.00032614937	0.0003261513	0.00032595465	0.0003261474	0.00032614752	0.00032614304
22735.967	0.00032946697	0.00032947466	0.00032947731	0.00032926559	0.00032947254	0.00032947268	0.00032946813
22946.764	0.00033293251	0.00033294034	0.00033294372	0.00033271703	0.00033293807	0.00033293823	0.00033293361
23159.515	0.00033654594	0.00033655391	0.00033655802	0.00033631638	0.00033655149	0.00033655166	0.00033654698
23374.239	0.00034031549	0.0003403236	0.00034032845	0.0003400718	0.00034032102	0.00034032122	0.00034031648
23590.953	0.00034425027	0.0003442585	0.00034426411	0.00034399231	0.00034425577	0.00034425598	0.00034425118
23809.677	0.00034836032	0.00034836867	0.00034837505	0.00034808789	0.00034836579	0.00034836602	0.00034836117
24030.429	0.00035265686	0.00035266533	0.00035267251	0.00035236965	0.00035266229	0.00035266255	0.00035265763
24253.227	0.00035715248	0.00035716106	0.00035716907	0.00035685007	0.00035715785	0.00035715813	0.00035715316
24478.092	0.00036186143	0.00036187011	0.00036187901	0.00036154331	0.00036186674	0.00036186705	0.00036186201
24705.041	0.00036680013	0.00036680891	0.00036681873	0.00036646564	0.00036680535	0.0003668057	0.00036680059
24934.094	0.00037198782	0.00037199669	0.00037200752	0.00037163615	0.00037199295	0.00037199333	0.00037198814
25165.271	0.00037744768	0.00037745663	0.00037746856	0.00037707784	0.00037745268	0.00037745311	0.00037744783
25398.591	0.00038320861	0.00038321764	0.00038323078	0.00038281942	0.00038321346	0.00038321393	0.00038320855
25634.074	0.00038930841	0.00038931748	0.00038933201	0.00038889849	0.00038931306	0.00038931359	0.00038930806
25871.741	0.00039579963	0.00039580871	0.00039582485	0.00039536746	0.00039580401	0.00039580463	0.00039579889
26111.611	0.00040276124	0.00040277027	0.00040278833	0.00040230548	0.00040276524	0.00040276597	0.00040275991
26353.705	0.00041032355	0.00041033243	0.00041035287	0.00040984394	0.00041032703	0.0004103279	0.00041032132
26598.044	0.00041872633	0.00041873484	0.00041875833	0.00041822675	0.00041872899	0.00041873009	0.00041872253
26844.648	0.00042846537	0.0004284731	0.00042850056	0.00042796418	0.00042846667	0.00042846811	0.0004284586
27093.539	0.00044067427	0.00044068047	0.00044071277	0.00044024164	0.00044067312	0.00044067513	0.00044066118
27344.737	0.00045779603	0.00045780024	0.00045783472	0.00045766671	0.0004577904	0.00045779329	0.00045776945
27598.264	0.00047972239	0.00047972838	0.00047974317	0.00048011407	0.00047971281	0.0004797159	0.00047968525
27854.142	0.00048620322	0.00048620551	0.00048618737	0.00048611475	0.00048620077	0.00048620185	0.00048619418
28112.392	0.00048224325	0.00048224062	0.00048222275	0.00048193286	0.00048224697	0.000482247	0.00048224426
28373.036	0.00048522121	0.00048522045	0.00048520918	0.00048492165	0.00048522688	0.00048522667	0.00048522191
28636.097	0.00049308421	0.00049308577	0.00049307953	0.00049277061	0.00049309049	0.00049309024	0.00049308458
28901.597	0.00050348924	0.00050349243	0.00050348983	0.00050314493	0.0005034957	0.00050349547	0.00050348957
29169.559	0.00051552814	0.00051553242	0.00051553257	0.00051514851	0.00051553462	0.00051553443	0.00051552852
29440.005	0.00052888809	0.00052889312	0.00052889544	0.00052847253	0.00052889453	0.00052889437	0.00052888856
29712.958	0.00054349144	0.00054349698	0.0005435011	0.0005430402	0.00054349781	0.00054349768	0.000543492
29988.442	0.0005593673	0.0005593732	0.00055937886	0.00055888051	0.00055937358	0.00055937348	0.00055936795
30266.481	0.00057660422	0.00057661039	0.00057661739	0.0005760816	0.00057661041	0.00057661034	0.00057660498
30547.097	0.0005953328	0.00059533915	0.00059534738	0.00059477355	0.00059533888	0.00059533884	0.00059533369
30830.315	0.00061572061	0.00061572707	0.00061573643	0.00061512341	0.00061572658	0.00061572657	0.00061572166
31116.158	0.00063797326	0.00063797979	0.0006379902	0.00063733627	0.00063797912	0.00063797913	0.0006379745
31404.652	0.00066233931	0.00066234586	0.00066235729	0.00066166015	0.00066234505	0.00066234508	0.0006623408
31695.821	0.00068911836	0.0006891249	0.00068913731	0.00068839405	0.00068912397	0.00068912403	0.00068912016
31989.689	0.00071867258	0.00071867906	0.00071869243	0.00071789947	0.00071867806	0.00071867813	0.00071867478
32286.282	0.00075144237	0.00075144875	0.00075146308	0.00075061606	0.00075144769	0.00075144778	0.00075144507
32585.625	0.00078796754	0.00078797379	0.00078798907	0.00078708274	0.0007879727	0.00078797282	0.0007879709
32887.743	0.0008289162	0.00082892226	0.00082893851	0.00082796656	0.00082892117	0.00082892131	0.00082892039
33192.662	0.00087512427	0.00087513009	0.00087514733	0.00087410214	0.00087512904	0.0008751292	0.00087512954
33500.408	0.00092765079	0.00092765632	0.00092767459	0.00092654695	0.00092765534	0.00092765552	0.0009276575
33811.008	0.00098785631	0.00098786147	0.00098788081	0.0009866595	0.00098786059	0.0009878608	0.0009878649
34124.487	0.0010575163	0.001057521	0.0010575415	0.0010562127	0.0010575203	0.0010575205	0.0010575274
34440.873	0.0011389889	0.001138993	0.0011390147	0.0011375615	0.0011389925	0.0011389927	0.0011390034
34760.192	0.0012354689	0.0012354723	0.0012354953	0.0012338966	0.0012354721	0.0012354724	0.0012354883
35082.471	0.001351383	0.0013513855	0.0013514099	0.001349639	0.0013513857	0.001351386	0.0013514091
35407.739	0.0014930205	0.0014930219	0.0014930478	0.001491071	0.0014930226	0.001493023	0.0014930566
35736.022	0.0016695714	0.0016695713	0.0016695988	0.0016673738	0.0016695727	0.0016695731	0.0016696224
36067.35	0.0018948743	0.0018948723	0.0018949016	0.0018923759	0.0018948747	0.001894875	0.0018949488
36401.748	0.0021903962	0.0021903916	0.0021904227	0.0021875364	0.0021903953	0.0021903957	0.0021905097
36739.248	0.0025901281	0.0025901201	0.0025901528	0.0025868545	0.0025901255	0.0025901258	0.0025903103
37079.876	0.0031469251	0.0031469131	0.003146946	0.0031432601	0.0031469203	0.0031469205	0.0031472367
37423.663	0.0039289746	0.0039289602	0.0039289882	0.003925242	0.0039289676	0.0039289673	0.0039295324
37770.637	0.0049338412	0.0049338358	0.0049338441	0.0049311708	0.0049338345	0.0049338334	0.004933569
38120.828	0.0057247054	0.0057247353	0.0057247027	0.0057243263	0.0057247056	0.0057247036	0.0057238255
38474.266	0.0054442439	0.0054442991	0.0054442451	0.005443652	0.0054442492	0.0054442482	0.0054441693
38830.98	0.004409386	0.0044094262	0.0044093823	0.0044067786	0.0044093874	0.0044093876	0.0044092369
39191.002	0.0034442071	0.0034442277	0.0034441935	0.0034406883	0.0034442041	0.0034442047	0.003444031
39554.362	0.0027414425	0.002741451	0.0027414203	0.0027378249	0.0027414371	0.0027414378	0.0027412837
39921.091	0.0022447446	0.0022447466	0.0022447159	0.0022412971	0.0022447382	0.0022447388	0.0022446106
40291.22	0.0018855757	0.0018855742	0.0018855418	0.0018823485	0.001885569	0.0018855695	0.0018854636
40664.781	0.0016173995	0.0016173964	0.0016173611	0.0016143732	0.0016173929	0.0016173932	0.0016173048
41041.805	0.0014110028	0.0014109992	0.0014109601	0.0014081395	0.0014109965	0.0014109968	0.0014109218
41422.325	0.0012479232	0.00124792	0.0012478763	0.001245183	0.0012479174	0.0012479176	0.0012478531
41806.372	0.0011161682	0.0011161664	0.0011161169	0.0011135159	0.0011161632	0.0011161632	0.0011161071
42193.981	0.001007702	0.0010077029	0.0010076461	0.0010051127	0.001007698	0.001007698	0.0010076486
42585.183	0.00091697878	0.00091698442	0.00091691851	0.00091445378	0.00091697636	0.00091697612	0.00091693265
42980.012	0.00084007005	0.00084008373	0.00084000736	0.00083767795	0.00084006987	0.0008400694	0.00084003186
43378.502	0.00077412357	0.00077415032	0.00077406567	0.00077209055	0.0007741265	0.00077412578	0.00077409528
43780.686	0.00071698172	0.00071702506	0.00071694639	0.00071573961	0.00071698783	0.0007169869	0.00071696453
44186.6	0.00066688833	0.00066693911	0.00066689327	0.00066667469	0.00066689458	0.0006668938	0.00066687607
44596.276	0.00062253204	0.0006225721	0.0006225645	0.00062293787	0.00062253433	0.00062253401	0.00062251659
45009.751	0.00058308716	0.00058311157	0.0005831233	0.00058360932	0.00058308528	0.00058308533	0.00058306806
45427.06	0.00054786284	0.0005478758	0.0005478926	0.00054828994	0.00054785839	0.00054785862	0.00054784192
45848.238	0.0005162342	0.00051623998	0.00051625605	0.0005165274	0.00051622837	0.00051622868	0.00051621266
46273.32	0.00048768084	0.00048768216	0.00048769567	0.00048785458	0.00048767428	0.00048767463	0.0004876593
46702.344	0.00046177852	0.00046177699	0.00046178755	0.00046185668	0.0004617716	0.00046177195	0.00046175728
47135.345	0.00043817913	0.00043817571	0.00043818341	0.00043818324	0.00043817204	0.00043817238	0.00043815836
47572.361	0.00041659398	0.00041658927	0.00041659434	0.00041654111	0.00041658684	0.00041658717	0.00041657374
48013.429	0.00039678129	0.00039677569	0.00039677836	0.00039668448	0.00039677416	0.00039677447	0.00039676161
48458.586	0.00037853688	0.00037853065	0.00037853116	0.000378406	0.0003785298	0.00037853011	0.00037851777
48907.871	0.00036168706	0.0003616804	0.00036167892	0.00036152958	0.00036168007	0.00036168036	0.00036166852
49361.321	0.00034608314	0.00034607618	0.00034607287	0.00034590474	0.00034607626	0.00034607654	0.00034606515
49818.975	0.00033159708	0.00033158992	0.00033158492	0.00033140211	0.00033159032	0.00033159059	0.00033157961
50280.873	0.00031811805	0.00031811078	0.00031810418	0.00031790986	0.00031811142	0.00031811168	0.00031810109
50747.052	0.00030554966	0.00030554236	0.00030553424	0.00030533085	0.00030554319	0.00030554343	0.0003055332
51217.554	0.00029380775	0.00029380048	0.0002937909	0.00029358033	0.00029380144	0.00029380168	0.00029379178
51692.419	0.00028281853	0.00028281134	0.00028280035	0.00028258403	0.00028281239	0.00028281262	0.00028280302
52171.686	0.00027251706	0.00027251001	0.00027249765	0.0002722767	0.00027251112	0.00027251133	0.00027250202
52655.396	0.00026284608	0.00026283922	0.0002628255	0.00026260075	0.00026284034	0.00026284055	0.0002628315
53143.592	0.00025375492	0.0002537483	0.00025373322	0.0002535053	0.0002537494	0.0002537496	0.00025374078
53636.313	0.00024519866	0.00024519234	0.00024517591	0.00024494524	0.00024519338	0.00024519357	0.00024518498
54133.603	0.00023713746	0.00023713149	0.00023711369	0.00023688057	0.00023713243	0.00023713262	0.00023712424
54635.504	0.0002295359	0.00022953037	0.00022951117	0.00022927575	0.00022953116	0.00022953134	0.00022952316
55142.057	0.00022236257	0.00022235754	0.00022233691	0.00022209924	0.00022235814	0.00022235831	0.00022235033
55653.308	0.0002155896	0.00021558517	0.00021556306	0.0002153231	0.00021558552	0.00021558568	0.00021557788
56169.298	0.00020919238	0.00020918866	0.00020916501	0.00020892263	0.00020918868	0.00020918883	0.00020918122
56690.073	0.00020314928	0.00020314639	0.00020312112	0.00020287617	0.00020314601	0.00020314615	0.00020313872
57215.676	0.00019744146	0.00019743955	0.0001974126	0.00019716486	0.00019743867	0.0001974388	0.00019743157
57746.152	0.00019205276	0.00019205203	0.0001920233	0.00019177258	0.00019205052	0.00019205064	0.00019204363
58281.546	0.00018696963	0.0001869703	0.00018693972	0.0001866859	0.00018696802	0.00018696813	0.00018696136
58821.904	0.00018218114	0.00018218351	0.00018215098	0.00018189421	0.00018218025	0.00018218035	0.00018217386
59367.272	0.0001776791	0.00017768351	0.00017764899	0.00017738988	0.00017767904	0.00017767912	0.00017767298
59917.697	0.00017345822	0.00017346513	0.00017342862	0.00017316876	0.00017345913	0.00017345919	0.00017345349
60473.224	0.00016951649	0.00016952645	0.0001694881	0.00016923096	0.00016951851	0.00016951855	0.00016951343
61033.903	0.00016585565	0.00016586931	0.00016582954	0.00016558208	0.00016585894	0.00016585895	0.00016585457
61599.78	0.0001624819	0.00016250001	0.00016245979	0.00016223494	0.0001624866	0.00016248658	0.00016248318
62170.903	0.00015940701	0.00015943022	0.00015939152	0.00015921081	0.00015941312	0.00015941306	0.00015941091
62747.321	0.00015664961	0.00015667809	0.0001566447	0.00015653591	0.00015665682	0.00015665671	0.00015665604
63329.084	0.000154237	0.00015426949	0.00015424785	0.00015422811	0.00015424427	0.00015424411	0.00015424484
63916.241	0.00015220682	0.00015223926	0.00015223785	0.00015228812	0.0001522121	0.00015221189	0.00015221318
64508.841	0.00015060884	0.00015063395	0.0001506583	0.00015073125	0.00015060977	0.00015060956	0.00015060947
65106.936	0.00014950961	0.00014951972	0.00014956553	0.00014962798	0.00014950565	0.00014950548	0.00014950196
65710.575	0.0001490021	0.00014899393	0.00014904945	0.00014909522	0.00014899516	0.00014899503	0.00014898743
66319.812	0.00014921088	0.00014918699	0.00014924205	0.000149274	0.00014920357	0.00014920347	0.00014919267
66934.697	0.00015028615	0.00015025199	0.00015030146	0.00015032137	0.00015028052	0.00015028042	0.00015026801
67555.283	0.00015237919	0.0001523405	0.00015238287	0.00015239135	0.00015237663	0.00015237652	0.0001523644
68181.623	0.00015556381	0.00015552613	0.0001555617	0.00015555919	0.00015556516	0.000155565	0.00015555544
68813.77	0.0001596265	0.00015959565	0.00015962543	0.00015961231	0.00015963174	0.00015963152	0.00015962712
69451.778	0.00016363504	0.00016361676	0.00016364169	0.00016361801	0.00016364257	0.0001636423	0.00016364494
70095.701	0.00016544521	0.00016544205	0.00016546206	0.00016542808	0.00016545131	0.00016545107	0.00016545924
70745.594	0.00016217317	0.00016217979	0.00016219364	0.00016215265	0.00016217414	0.00016217403	0.00016218077
71401.513	0.00015269855	0.00015270431	0.00015271162	0.00015267214	0.0001526948	0.00015269489	0.00015269306
72063.513	0.00013946441	0.00013946357	0.00013946665	0.00013943741	0.00013945989	0.00013946009	0.00013944993
72731.651	0.00012616754	0.00012616151	0.00012616356	0.00012614724	0.00012616498	0.00012616519	0.00012615205
73405.984	0.00011492994	0.00011492201	0.00011492491	0.00011491898	0.00011492957	0.00011492974	0.00011491804
74086.568	0.00010614413	0.00010613634	0.00010614056	0.00010614104	0.00010614507	0.00010614519	0.00010613673
74773.463	9.9424407e-05	9.9417498e-05	9.9422784e-05	9.9426291e-05	9.9425758e-05	9.9425839e-05	9.9420753e-05
75466.726	9.4241683e-05	9.4235708e-05	9.4241582e-05	9.4245835e-05	9.4242829e-05	9.4242883e-05	9.4240645e-05
76166.417	9.0150541e-05	9.0145315e-05	9.0151329e-05	9.0154943e-05	9.0151149e-05	9.0151188e-05	9.015114e-05
76872.595	8.6826457e-05	8.6821758e-05	8.6827556e-05	8.6829754e-05	8.6826375e-05	8.6826406e-05	8.6827963e-05
77585.321	8.404544e-05	8.4041077e-05	8.4046394e-05	8.4046781e-05	8.4044614e-05	8.4044643e-05	8.4047336e-05
78304.654	8.165562e-05	8.1651449e-05	8.1656096e-05	8.1654493e-05	8.1654048e-05	8.165408e-05	8.1657542e-05
79030.657	7.9554159e-05	7.9550078e-05	7.9553915e-05	7.9550262e-05	7.9551858e-05	7.9551896e-05	7.955584e-05
79763.391	7.7670979e-05	7.7666915e-05	7.766984e-05	7.7664134e-05	7.7667971e-05	7.7668019e-05	7.7672207e-05
80502.918	7.5957906e-05	7.595381e-05	7.5955739e-05	7.5947994e-05	7.5954215e-05	7.5954274e-05	7.5958492e-05
81249.302	7.4381565e-05	7.4377401e-05	7.4378261e-05	7.4368487e-05	7.4377212e-05	7.4377288e-05	7.438132e-05
82002.606	7.2918757e-05	7.2914498e-05	7.291422e-05	7.2902402e-05	7.2913772e-05	7.2913867e-05	7.2917468e-05
82762.895	7.1553435e-05	7.1549069e-05	7.1547577e-05	7.1533673e-05	7.1547871e-05	7.1547991e-05	7.1550857e-05
83530.232	7.0274692e-05	7.0270229e-05	7.0267442e-05	7.0251376e-05	7.026866e-05	7.0268809e-05	7.0270544e-05
84304.684	6.9075311e-05	6.9070815e-05	6.9066643e-05	6.9048326e-05	6.9069036e-05	6.9069221e-05	6.9069295e-05
85086.316	6.7950443e-05	6.7946101e-05	6.7940464e-05	6.7919833e-05	6.7944368e-05	6.7944594e-05	6.7942332e-05
85875.195	6.6895856e-05	6.6892113e-05	6.6884986e-05	6.6862098e-05	6.6890778e-05	6.6891049e-05	6.6885687e-05
86671.388	6.5904869e-05	6.590267e-05	6.5894203e-05	6.5869414e-05	6.590208e-05	6.5902396e-05	6.589336e-05
87474.963	6.4963124e-05	6.4964181e-05	6.495496e-05	6.4929165e-05	6.4964325e-05	6.4964675e-05	6.4952286e-05
88285.988	6.4042137e-05	6.4048835e-05	6.4040284e-05	6.4015036e-05	6.404863e-05	6.4048995e-05	6.403562e-05
89104.533	6.3098746e-05	6.3112791e-05	6.3107403e-05	6.3084469e-05	6.31096e-05	6.3109957e-05	6.310055e-05
89930.667	6.209293e-05	6.2112688e-05	6.2113274e-05	6.2093492e-05	6.2103627e-05	6.2103964e-05	6.2103727e-05
90764.461	6.1019492e-05	6.1039078e-05	6.1046931e-05	6.1029525e-05	6.102416e-05	6.1024463e-05	6.1034168e-05
91605.985	5.9916277e-05	5.992928e-05	5.9943147e-05	5.9926663e-05	5.9912429e-05	5.9912659e-05	5.9927505e-05
92455.311	5.8833672e-05	5.8837482e-05	5.8854673e-05	5.8838256e-05	5.8823742e-05	5.8823845e-05	5.8837515e-05
93312.512	5.7804438e-05	5.7800335e-05	5.7818384e-05	5.780195e-05	5.7793107e-05	5.7793039e-05	5.7801335e-05
94177.66	5.6839338e-05	5.6830031e-05	5.6847381e-05	5.6831165e-05	5.6830533e-05	5.6830286e-05	5.6831653e-05
95050.83	5.5936196e-05	5.5924051e-05	5.5939943e-05	5.5924167e-05	5.5931855e-05	5.5931472e-05	5.592619e-05
95932.095	5.5088153e-05	5.5074737e-05	5.5088903e-05	5.5073684e-05	5.5088273e-05	5.5087839e-05	5.5077357e-05
96821.531	5.4287929e-05	5.427416e-05	5.4286575e-05	5.4271941e-05	5.4291142e-05	5.4290752e-05	5.4277227e-05
97719.213	5.3529346e-05	5.3515732e-05	5.352648e-05	5.3512404e-05	5.3533788e-05	5.3533497e-05	5.3519199e-05
98625.218	5.2807597e-05	5.2794417e-05	5.2803613e-05	5.2790045e-05	5.2811739e-05	5.2811548e-05	5.2798226e-05
99539.623	5.2119067e-05	5.2106476e-05	5.2114243e-05	5.2101117e-05	5.2122096e-05	5.2121977e-05	5.2110561e-05
100462.51	5.1461068e-05	5.1449161e-05	5.1455607e-05	5.1442856e-05	5.1462785e-05	5.146271e-05	5.1453453e-05
101393.95	5.0831601e-05	5.0820446e-05	5.0825664e-05	5.0813221e-05	5.0832147e-05	5.0832095e-05	5.0824869e-05
102334.02	5.0229172e-05	5.0218826e-05	5.0222893e-05	5.0210688e-05	5.0228806e-05	5.0228767e-05	5.0223302e-05
103282.81	4.9652657e-05	4.9643182e-05	4.9646159e-05	4.9634123e-05	4.9651641e-05	4.9651609e-05	4.9647626e-05
104240.4	4.9101213e-05	4.909268e-05	4.9094614e-05	4.9082673e-05	4.9099768e-05	4.909974e-05	4.9096999e-05
105206.87	4.8574215e-05	4.8566708e-05	4.8567635e-05	4.8555709e-05	4.8572508e-05	4.8572482e-05	4.8570797e-05
106182.29	4.8071208e-05	4.806483e-05	4.8064777e-05	4.8052781e-05	4.806936e-05	4.8069334e-05	4.806857e-05
107166.76	4.7591886e-05	4.758676e-05	4.7585748e-05	4.7573586e-05	4.7589973e-05	4.7589948e-05	4.7590012e-05
108160.36	4.7136069e-05	4.7132337e-05	4.7130389e-05	4.7117956e-05	4.7134135e-05	4.7134108e-05	4.7134944e-05
109163.17	4.6703696e-05	4.6701519e-05	4.6698662e-05	4.6685846e-05	4.6701753e-05	4.6701724e-05	4.6703297e-05
110175.28	4.629482e-05	4.6294362e-05	4.6290645e-05	4.6277329e-05	4.629285e-05	4.6292819e-05	4.6295107e-05
111196.77	4.5909594e-05	4.5911001e-05	4.5906512e-05	4.589259e-05	4.5907554e-05	4.5907519e-05	4.5910497e-05
112227.74	4.5548252e-05	4.5551614e-05	4.5546502e-05	4.5531899e-05	4.5546078e-05	4.554604e-05	4.5549648e-05
113268.26	4.5211058e-05	4.5216341e-05	4.5210851e-05	4.5195564e-05	4.520868e-05	4.5208639e-05	4.5212748e-05
114318.43	4.4898205e-05	4.4905166e-05	4.4899664e-05	4.4883817e-05	4.4895577e-05	4.4895532e-05	4.4899892e-05
115378.33	4.4609654e-05	4.4617759e-05	4.4612728e-05	4.4596654e-05	4.4606805e-05	4.4606758e-05	4.4610959e-05
116448.06	4.4344968e-05	4.4353367e-05	4.4349345e-05	4.4333652e-05	4.4342065e-05	4.4342019e-05	4.4345514e-05
117527.71	4.410329e-05	4.4110911e-05	4.4108352e-05	4.4093944e-05	4.4100672e-05	4.4100629e-05	4.410287e-05
118617.37	4.3883657e-05	4.3889426e-05	4.3888548e-05	4.3876519e-05	4.3881788e-05	4.388175e-05	4.3882404e-05
119717.13	4.3685613e-05	4.3688702e-05	4.3689414e-05	4.3680811e-05	4.368494e-05	4.368491e-05	4.3684013e-05
120827.09	4.350967e-05	4.3509677e-05	4.3511622e-05	4.3507166e-05	4.3510492e-05	4.351047e-05	4.3508386e-05
121947.34	4.335725e-05	4.3354267e-05	4.335691e-05	4.3356836e-05	4.3359667e-05	4.3359654e-05	4.335687e-05
123077.98	4.3230213e-05	4.3224829e-05	4.3227503e-05	4.3231574e-05	4.3234177e-05	4.3234173e-05	4.3231117e-05
124219.1	4.3130429e-05	4.3123681e-05	4.3125605e-05	4.3133217e-05	4.3135812e-05	4.3135814e-05	4.3132771e-05
125370.8	4.30596e-05	4.3052857e-05	4.3053191e-05	4.3063476e-05	4.3066229e-05	4.3066238e-05	4.306336e-05
126533.18	4.3019283e-05	4.3014036e-05	4.3012059e-05	4.3023924e-05	4.3026949e-05	4.3026961e-05	4.3024312e-05
127706.33	4.301099e-05	4.3008532e-05	4.3003942e-05	4.3016062e-05	4.3019429e-05	4.3019444e-05	4.3017035e-05
128890.36	4.3036297e-05	4.3037366e-05	4.3030599e-05	4.304141e-05	4.3045153e-05	4.3045171e-05	4.3042989e-05
130085.37	4.309691e-05	4.3101474e-05	4.3093802e-05	4.3101577e-05	4.3105708e-05	4.3105728e-05	4.310375e-05
131291.46	4.3194716e-05	4.3201976e-05	4.3195248e-05	4.3198314e-05	4.3202829e-05	4.3202849e-05	4.3201049e-05
132508.73	4.3331774e-05	4.3340393e-05	4.3336449e-05	4.3333555e-05	4.3338439e-05	4.333846e-05	4.3336815e-05
133737.29	4.3510293e-05	4.3518711e-05	4.3518768e-05	4.3509446e-05	4.3514681e-05	4.3514702e-05	4.351319e-05
134977.23	4.3732573e-05	4.3739336e-05	4.3743675e-05	4.3728372e-05	4.3733938e-05	4.3733959e-05	4.3732562e-05
136228.68	4.4000995e-05	4.4005028e-05	4.4013102e-05	4.3992982e-05	4.3998856e-05	4.3998876e-05	4.3997579e-05
137491.72	4.4318076e-05	4.4318851e-05	4.4329658e-05	4.4306205e-05	4.4312365e-05	4.4312385e-05	4.4311175e-05
138766.48	4.4686624e-05	4.4684162e-05	4.4696621e-05	4.4671273e-05	4.46777e-05	4.4677719e-05	4.4676585e-05
140053.05	4.5109879e-05	4.5104607e-05	4.5117789e-05	4.5091733e-05	4.5098408e-05	4.5098426e-05	4.5097359e-05
141351.56	4.559158e-05	4.5584132e-05	4.5597339e-05	4.5571456e-05	4.5578361e-05	4.5578378e-05	4.5577371e-05
142662.1	4.6135942e-05	4.6126979e-05	4.6139733e-05	4.6114633e-05	4.6121751e-05	4.6121766e-05	4.6120813e-05
143984.8	4.674756e-05	4.6737671e-05	4.6749667e-05	4.6725749e-05	4.6733064e-05	4.6733078e-05	4.6732174e-05
145319.75	4.7431299e-05	4.7420962e-05	4.7432019e-05	4.7409534e-05	4.7417032e-05	4.7417043e-05	4.7416185e-05
146667.09	4.8192162e-05	4.8181744e-05	4.8191763e-05	4.8170865e-05	4.817853e-05	4.8178539e-05	4.8177723e-05
148026.91	4.9035106e-05	4.9024884e-05	4.9033819e-05	4.9014602e-05	4.9022417e-05	4.9022424e-05	4.902165e-05
149399.35	4.996478e-05	4.9954964e-05	4.9962801e-05	4.9945322e-05	4.9953269e-05	4.9953273e-05	4.9952542e-05
150784.5	5.0985118e-05	5.097587e-05	5.0982613e-05	5.096691e-05	5.0974969e-05	5.0974969e-05	5.0974282e-05
152182.51	5.2098723e-05	5.2090173e-05	5.209584e-05	5.2081941e-05	5.2090086e-05	5.2090082e-05	5.2089443e-05
153593.47	5.3305964e-05	5.3298223e-05	5.3302837e-05	5.3290765e-05	5.3298964e-05	5.3298957e-05	5.3298371e-05
155017.51	5.4603661e-05	5.4596825e-05	5.460042e-05	5.4590194e-05	5.4598406e-05	5.4598394e-05	5.4597871e-05
156454.76	5.5983251e-05	5.5977407e-05	5.5980024e-05	5.5971655e-05	5.5979828e-05	5.597981e-05	5.597936e-05
157905.33	5.7428297e-05	5.7423519e-05	5.7425214e-05	5.7418699e-05	5.7426763e-05	5.7426739e-05	5.7426378e-05
159369.35	5.8911292e-05	5.8907637e-05	5.8908485e-05	5.8903795e-05	5.8911661e-05	5.8911631e-05	5.8911377e-05
160846.95	6.0389852e-05	6.0387349e-05	6.0387454e-05	6.0384515e-05	6.0392072e-05	6.0392035e-05	6.0391909e-05
162338.24	6.1802768e-05	6.1801402e-05	6.1800905e-05	6.1799579e-05	6.180669e-05	6.1806646e-05	6.1806673e-05
163843.36	6.3066984e-05	6.3066678e-05	6.3065761e-05	6.3065828e-05	6.3072333e-05	6.3072283e-05	6.3072485e-05
165362.44	6.4077389e-05	6.4077989e-05	6.4076873e-05	6.4078016e-05	6.408374e-05	6.4083685e-05	6.408408e-05
166895.6	6.4712018e-05	6.4713283e-05	6.4712218e-05	6.4714027e-05	6.4718798e-05	6.471874e-05	6.4719334e-05
168442.98	6.4845074e-05	6.4846691e-05	6.4845923e-05	6.4847928e-05	6.48516e-05	6.4851541e-05	6.4852326e-05
170004.7	6.4368049e-05	6.4369666e-05	6.4369401e-05	6.4371138e-05	6.4373623e-05	6.4373567e-05	6.437451e-05
171580.9	6.3214937e-05	6.3216226e-05	6.3216584e-05	6.3217677e-05	6.3218968e-05	6.3218918e-05	6.3219966e-05
173171.71	6.1382888e-05	6.1383611e-05	6.13846e-05	6.1384837e-05	6.1385014e-05	6.1384973e-05	6.1386058e-05
174777.28	5.8938737e-05	5.8938787e-05	5.8940306e-05	5.8939675e-05	5.8938891e-05	5.8938859e-05	5.893991e-05
176397.73	5.6007115e-05	5.6006521e-05	5.6008395e-05	5.6007052e-05	5.60055e-05	5.6005479e-05	5.6006433e-05
178033.2	5.2744702e-05	5.2743598e-05	5.2745623e-05	5.2743835e-05	5.2741714e-05	5.2741703e-05	5.2742514e-05
179683.84	4.9311172e-05	4.9309745e-05	4.9311732e-05	4.9309795e-05	4.9307283e-05	4.930728e-05	4.9307922e-05
181349.78	4.5846555e-05	4.5844997e-05	4.58468e-05	4.584498e-05	4.5842218e-05	4.5842221e-05	4.5842687e-05
183031.17	4.2459359e-05	4.2457838e-05	4.2459361e-05	4.2457863e-05	4.2454953e-05	4.2454961e-05	4.2455256e-05
184728.14	3.9224438e-05	3.922308e-05	3.9224274e-05	3.9223233e-05	3.9220243e-05	3.9220255e-05	3.9220394e-05
186440.85	3.6186996e-05	3.6185885e-05	3.6186736e-05	3.6186224e-05	3.6183197e-05	3.6183211e-05	3.6183212e-05
188169.44	3.3369146e-05	3.336833e-05	3.336885e-05	3.336889e-05	3.3365852e-05	3.3365866e-05	3.3365749e-05
189914.06	3.0776626e-05	3.0776122e-05	3.0776338e-05	3.0776919e-05	3.0773882e-05	3.0773897e-05	3.0773679e-05
191674.85	2.8404468e-05	2.8404273e-05	2.840422e-05	2.8405308e-05	2.8402278e-05	2.8402293e-05	2.8401991e-05
193451.97	2.6241301e-05	2.62414e-05	2.6241115e-05	2.6242666e-05	2.6239645e-05	2.6239659e-05	2.6239287e-05
195245.56	2.4272387e-05	2.4272753e-05	2.4272273e-05	2.4274236e-05	2.4271223e-05	2.4271237e-05	2.4270807e-05
197055.78	2.248162e-05	2.2482224e-05	2.2481583e-05	2.2483906e-05	2.2480901e-05	2.2480914e-05	2.2480436e-05
198882.79	2.085279e-05	2.0853601e-05	2.085283e-05	2.0855464e-05	2.0852465e-05	2.0852476e-05	2.085196e-05
200726.73	1.9370328e-05	1.9371313e-05	1.937044e-05	1.9373337e-05	1.9370343e-05	1.9370353e-05	1.9369805e-05
202587.77	1.8019697e-05	1.8020826e-05	1.8019875e-05	1.8022993e-05	1.8020003e-05	1.8020012e-05	1.8019437e-05
204466.07	1.6787582e-05	1.6788824e-05	1.6787815e-05	1.6791116e-05	1.6788129e-05	1.6788137e-05	1.678754e-05
206361.78	1.5661927e-05	1.5663253e-05	1.5662206e-05	1.5665655e-05	1.566267e-05	1.5662678e-05	1.5662063e-05
208275.06	1.4631905e-05	1.463329e-05	1.4632219e-05	1.4635786e-05	1.4632804e-05	1.463281e-05	1.463218e-05
210206.09	1.3687844e-05	1.3689264e-05	1.3688181e-05	1.3691841e-05	1.3688861e-05	1.3688867e-05	1.3688224e-05
212155.02	1.282113e-05	1.2822562e-05	1.2821479e-05	1.2825207e-05	1.2822231e-05	1.2822235e-05	1.2821583e-05
214122.02	1.2024103e-05	1.2025526e-05	1.2024452e-05	1.2028228e-05	1.2025256e-05	1.2025259e-05	1.2024598e-05
216107.25	1.1289956e-05	1.1291353e-05	1.1290295e-05	1.1294101e-05	1.1291133e-05	1.1291136e-05	1.1290468e-05
218110.89	1.0612643e-05	1.0613995e-05	1.061296e-05	1.0616781e-05	1.0613819e-05	1.0613821e-05	1.0613147e-05
220133.11	9.986787e-06	9.9880773e-06	9.9870706e-06	9.9908937e-06	9.987937e-06	9.9879386e-06	9.9872599e-06
222174.08	9.4076013e-06	9.4088157e-06	9.4078413e-06	9.4116547e-06	9.408705e-06	9.408706e-06	9.4080233e-06
224233.97	8.8708215e-06	8.8719463e-06	8.8710076e-06	8.8748014e-06	8.8718597e-06	8.8718601e-06	8.8711742e-06
226312.96	8.3726416e-06	8.3736639e-06	8.3727638e-06	8.3765294e-06	8.3735966e-06	8.3735965e-06	8.3729079e-06
228411.22	7.9096589e-06	7.9105669e-06	7.9097076e-06	7.9134376e-06	7.9105146e-06	7.9105141e-06	7.9098233e-06
230528.94	7.4788266e-06	7.4796091e-06	7.4787924e-06	7.4824806e-06	7.4795683e-06	7.4795673e-06	7.4788749e-06
232666.29	7.0774113e-06	7.0780581e-06	7.0772852e-06	7.0809261e-06	7.0780254e-06	7.078024e-06	7.0773303e-06
234823.46	6.7029566e-06	6.7034579e-06	6.7027299e-06	6.7063189e-06	6.7034307e-06	6.7034289e-06	6.7027342e-06
237000.63	6.3532507e-06	6.3535976e-06	6.3529151e-06	6.3564482e-06	6.3535734e-06	6.3535712e-06	6.3528758e-06
239197.98	6.0262987e-06	6.0264827e-06	6.0258461e-06	6.0293201e-06	6.0264594e-06	6.0264568e-06	6.025761e-06
241415.71	5.720298e-06	5.7203111e-06	5.7197206e-06	5.7231328e-06	5.7202869e-06	5.720284e-06	5.719588e-06
243654	5.4336166e-06	5.4334514e-06	5.432907e-06	5.436255e-06	5.4334248e-06	5.4334216e-06	5.4327255e-06
245913.04	5.1647746e-06	5.1644244e-06	5.1639258e-06	5.1672078e-06	5.1643939e-06	5.1643904e-06	5.1636945e-06
248193.03	4.9124279e-06	4.9118861e-06	4.9114331e-06	4.9146476e-06	4.9118507e-06	4.9118469e-06	4.9111513e-06
250494.15	4.6753533e-06	4.6746139e-06	4.6742061e-06	4.6773519e-06	4.6745726e-06	4.6745686e-06	4.6738734e-06
252816.61	4.4524359e-06	4.4514935e-06	4.4511303e-06	4.4542065e-06	4.4514454e-06	4.4514412e-06	4.4507466e-06
255160.61	4.2426579e-06	4.2415077e-06	4.2411885e-06	4.2441945e-06	4.2414522e-06	4.2414477e-06	4.2407538e-06
257526.33	4.0450891e-06	4.0437266e-06	4.0434507e-06	4.046386e-06	4.043663e-06	4.0436583e-06	4.0429652e-06
259913.99	3.8588772e-06	3.8572988e-06	3.8570654e-06	3.8599298e-06	3.8572266e-06	3.8572217e-06	3.8565296e-06
262323.79	3.6832411e-06	3.6814435e-06	3.6812518e-06	3.6840453e-06	3.6813624e-06	3.6813573e-06	3.6806662e-06
264755.93	3.5174632e-06	3.5154439e-06	3.5152932e-06	3.5180157e-06	3.5153536e-06	3.5153483e-06	3.5146583e-06
267210.62	3.3608838e-06	3.3586409e-06	3.3585302e-06	3.3611822e-06	3.3585412e-06	3.3585357e-06	3.357847e-06
269688.06	3.2128952e-06	3.2104277e-06	3.2103562e-06	3.2129378e-06	3.2103183e-06	3.2103127e-06	3.2096253e-06
272188.48	3.0729374e-06	3.0702448e-06	3.0702116e-06	3.0727233e-06	3.0701258e-06	3.07012e-06	3.069434e-06
274712.08	2.9404934e-06	2.9375761e-06	2.9375801e-06	2.9400225e-06	2.9374472e-06	2.9374413e-06	2.9367569e-06
277259.08	2.8150855e-06	2.8119442e-06	2.8119846e-06	2.8143583e-06	2.8118056e-06	2.8117995e-06	2.8111167e-06
279829.69	2.6962717e-06	2.6929079e-06	2.6929836e-06	2.6952893e-06	2.6927594e-06	2.6927532e-06	2.6920721e-06
282424.13	2.5836429e-06	2.5800582e-06	2.5801683e-06	2.5824068e-06	2.5799e-06	2.5798937e-06	2.5792144e-06
285042.63	2.4768198e-06	2.4730161e-06	2.4731596e-06	2.4753316e-06	2.4728482e-06	2.4728418e-06	2.4721643e-06
287685.41	2.3754508e-06	2.3714297e-06	2.3716056e-06	2.373712e-06	2.3712523e-06	2.3712457e-06	2.3705702e-06
290352.69	2.2792093e-06	2.274972e-06	2.2751794e-06	2.2772211e-06	2.2747852e-06	2.2747786e-06	2.2741051e-06
293044.7	2.1877918e-06	2.1833391e-06	2.183577e-06	2.1855549e-06	2.1831431e-06	2.1831363e-06	2.182465e-06
295761.67	2.1009161e-06	2.0962479e-06	2.0965152e-06	2.0984303e-06	2.0960428e-06	2.096036e-06	2.0953668e-06
298503.82	2.0183193e-06	2.0134347e-06	2.0137305e-06	2.0155838e-06	2.0132207e-06	2.0132138e-06	2.0125469e-06
301271.41	1.9397562e-06	1.9346534e-06	1.9349768e-06	1.9367693e-06	1.9344309e-06	1.9344238e-06	1.9337594e-06
304064.65	1.8649982e-06	1.8596747e-06	1.8600246e-06	1.8617574e-06	1.8594437e-06	1.8594365e-06	1.8587746e-06
306883.79	1.7938313e-06	1.7882839e-06	1.7886595e-06	1.7903336e-06	1.7880448e-06	1.7880375e-06	1.7873781e-06
309729.07	1.7260557e-06	1.7202807e-06	1.7206809e-06	1.7222974e-06	1.7200336e-06	1.7200263e-06	1.7193695e-06
312600.72	1.6614841e-06	1.6554774e-06	1.6559013e-06	1.6574613e-06	1.6552226e-06	1.6552152e-06	1.6545611e-06
315499.01	1.5999409e-06	1.5936984e-06	1.5941451e-06	1.5956496e-06	1.5934361e-06	1.5934287e-06	1.5927774e-06
318424.16	1.5412615e-06	1.5347791e-06	1.5352477e-06	1.5366979e-06	1.5345097e-06	1.5345021e-06	1.5338537e-06
321376.43	1.4852915e-06	1.4785652e-06	1.4790547e-06	1.4804517e-06	1.4782888e-06	1.4782812e-06	1.4776357e-06
324356.08	1.4318858e-06	1.4249118e-06	1.4254214e-06	1.4267663e-06	1.4246288e-06	1.4246212e-06	1.4239787e-06
327363.35	1.380908e-06	1.3736831e-06	1.3742118e-06	1.3755057e-06	1.3733937e-06	1.373386e-06	1.3727467e-06
330398.51	1.3322301e-06	1.3247512e-06	1.3252983e-06	1.3265423e-06	1.3244558e-06	1.324448e-06	1.3238119e-06
333461.8	1.2857316e-06	1.2779962e-06	1.2785606e-06	1.2797559e-06	1.2776949e-06	1.2776871e-06	1.2770542e-06
336553.5	1.2412991e-06	1.233305e-06	1.233886e-06	1.2350337e-06	1.2329982e-06	1.2329903e-06	1.2323607e-06
339673.86	1.1988258e-06	1.1905713e-06	1.1911681e-06	1.1922692e-06	1.1902592e-06	1.1902513e-06	1.1896252e-06
342823.15	1.1582113e-06	1.149695e-06	1.1503067e-06	1.1513624e-06	1.149378e-06	1.14937e-06	1.1487474e-06
346001.64	1.1193607e-06	1.1105818e-06	1.1112077e-06	1.112219e-06	1.1102601e-06	1.110252e-06	1.109633e-06
349209.6	1.0821848e-06	1.0731428e-06	1.073782e-06	1.0747501e-06	1.0728166e-06	1.0728085e-06	1.0721931e-06
352447.3	1.0465994e-06	1.0372941e-06	1.0379458e-06	1.0388718e-06	1.0369637e-06	1.0369556e-06	1.0363439e-06
355715.02	1.012525e-06	1.0029565e-06	1.00362e-06	1.0045049e-06	1.0026223e-06	1.0026141e-06	1.0020062e-06
359013.04	9.7988641e-07	9.7005541e-07	9.707299e-07	9.7157486e-07	9.6971751e-07	9.6970932e-07	9.6910523e-07
362341.63	9.486129e-07	9.3852018e-07	9.3920495e-07	9.4001099e-07	9.381789e-07	9.3817068e-07	9.3757049e-07
365701.09	9.1863746e-07	9.0828415e-07	9.089785e-07	9.0974667e-07	9.0793977e-07	9.0793152e-07	9.0733529e-07
369091.69	8.8989675e-07	8.7928431e-07	8.7998752e-07	8.8071888e-07	8.7893707e-07	8.7892879e-07	8.7833659e-07
372513.73	8.623309e-07	8.5146106e-07	8.5217245e-07	8.5286801e-07	8.5111122e-07	8.5110291e-07	8.505148e-07
375967.5	8.3588326e-07	8.2475801e-07	8.2547691e-07	8.261377e-07	8.2440582e-07	8.2439747e-07	8.2381351e-07
379453.28	8.105002e-07	7.9912181e-07	7.9984755e-07	8.0047459e-07	7.987675e-07	7.9875913e-07	7.9817936e-07
382971.39	7.8613095e-07	7.7450194e-07	7.7523389e-07	7.7582816e-07	7.7414576e-07	7.7413737e-07	7.7356184e-07
386522.12	7.627274e-07	7.5085057e-07	7.515881e-07	7.5215058e-07	7.5049274e-07	7.5048432e-07	7.499131e-07
390105.76	7.4024398e-07	7.2812236e-07	7.2886486e-07	7.2939653e-07	7.2776311e-07	7.2775467e-07	7.2718779e-07
393722.63	7.1863749e-07	7.0627436e-07	7.0702125e-07	7.0752306e-07	7.0591393e-07	7.0590547e-07	7.0534297e-07
397373.04	6.9786697e-07	6.8526587e-07	6.8601657e-07	6.8648945e-07	6.8490446e-07	6.8489598e-07	6.8433791e-07
401057.29	6.7789357e-07	6.6505826e-07	6.6581221e-07	6.662571e-07	6.6469608e-07	6.6468759e-07	6.6413399e-07
404775.7	6.5868042e-07	6.4561491e-07	6.4637157e-07	6.4678938e-07	6.4525218e-07	6.4524367e-07	6.4469458e-07
408528.58	6.4019255e-07	6.2690108e-07	6.2765992e-07	6.2805154e-07	6.2653799e-07	6.2652947e-07	6.2598492e-07
412316.26	6.2239673e-07	6.0888379e-07	6.0964429e-07	6.1001061e-07	6.0852054e-07	6.0851199e-07	6.0797202e-07
416139.06	6.0526145e-07	5.9153171e-07	5.922934e-07	5.9263526e-07	5.9116849e-07	5.9115993e-07	5.9062456e-07
419997.29	5.8875677e-07	5.7481513e-07	5.7557752e-07	5.7589579e-07	5.7445212e-07	5.7444355e-07	5.739128e-07
423891.31	5.7285424e-07	5.587058e-07	5.5946843e-07	5.5976393e-07	5.5834317e-07	5.583346e-07	5.5780849e-07
427821.42	5.5752686e-07	5.4317689e-07	5.4393932e-07	5.4421287e-07	5.4281483e-07	5.4280624e-07	5.4228481e-07
431787.97	5.4274898e-07	5.2820292e-07	5.2896471e-07	5.292171e-07	5.2784157e-07	5.2783298e-07	5.2731623e-07
435791.3	5.2849622e-07	5.1375963e-07	5.1452038e-07	5.147524e-07	5.1339917e-07	5.1339057e-07	5.1287853e-07
439831.75	5.1474543e-07	4.99824e-07	5.0058331e-07	5.0079572e-07	4.9946458e-07	4.9945597e-07	4.9894865e-07
443909.65	5.0147462e-07	4.8637412e-07	4.871316e-07	4.8732515e-07	4.8601588e-07	4.8600726e-07	4.8550467e-07
448025.37	4.8866292e-07	4.7338914e-07	4.7414444e-07	4.7431986e-07	4.7303223e-07	4.7302361e-07	4.7252575e-07
452179.24	4.7629048e-07	4.6084925e-07	4.61602e-07	4.6176e-07	4.6049379e-07	4.6048517e-07	4.5999205e-07
456371.63	4.6433846e-07	4.4873556e-07	4.4948544e-07	4.4962672e-07	4.483817e-07	4.4837307e-07	4.4788471e-07
460602.88	4.5278897e-07	4.3703014e-07	4.3777682e-07	4.3790206e-07	4.36678e-07	4.3666937e-07	4.3618574e-07
464873.37	4.4162501e-07	4.2571589e-07	4.2645907e-07	4.2656892e-07	4.2536558e-07	4.2535695e-07	4.2487807e-07
469183.45	4.3083043e-07	4.1477653e-07	4.1551591e-07	4.1561103e-07	4.1442817e-07	4.1441953e-07	4.1394539e-07
473533.49	4.203899e-07	4.0419656e-07	4.0493187e-07	4.0501289e-07	4.0385026e-07	4.0384162e-07	4.0337222e-07
477923.86	4.1028882e-07	3.9396123e-07	3.946922e-07	3.9475972e-07	3.9361708e-07	3.9360845e-07	3.9314376e-07
482354.94	4.0051332e-07	3.8405646e-07	3.8478285e-07	3.8483746e-07	3.8371457e-07	3.8370594e-07	3.8324597e-07
486827.1	3.910502e-07	3.7446886e-07	3.7519042e-07	3.7523271e-07	3.7412931e-07	3.7412069e-07	3.7366541e-07
491340.73	3.8188688e-07	3.6518565e-07	3.6590215e-07	3.6593268e-07	3.6484853e-07	3.6483991e-07	3.6438932e-07
495896.2	3.7301139e-07	3.5619465e-07	3.5690589e-07	3.569252e-07	3.5586005e-07	3.5585143e-07	3.5540551e-07
500493.91	3.6441229e-07	3.4748425e-07	3.4819003e-07	3.4819866e-07	3.4715224e-07	3.4714362e-07	3.4670236e-07
505134.25	3.5607869e-07	3.3904338e-07	3.3974351e-07	3.3974196e-07	3.3871404e-07	3.3870542e-07	3.3826878e-07
509817.61	3.4800016e-07	3.3086147e-07	3.3155578e-07	3.3154456e-07	3.3053486e-07	3.3052625e-07	3.3009422e-07
514544.39	3.4016677e-07	3.2292846e-07	3.2361677e-07	3.2359636e-07	3.2260464e-07	3.2259604e-07	3.2216859e-07
519314.99	3.3256899e-07	3.1523471e-07	3.1591688e-07	3.1588775e-07	3.1491375e-07	3.1490516e-07	3.1448226e-07
524129.83	3.2519774e-07	3.0777107e-07	3.0844695e-07	3.0840954e-07	3.0745302e-07	3.0744442e-07	3.0702606e-07
528989.31	3.1804431e-07	3.0052876e-07	3.0119822e-07	3.0115298e-07	3.0021366e-07	3.0020508e-07	2.9979121e-07
533893.84	3.1110037e-07	2.9349942e-07	2.9416234e-07	2.9410968e-07	2.9318732e-07	2.9317875e-07	2.9276935e-07
538843.84	3.0435795e-07	2.8667506e-07	2.8733132e-07	2.8727166e-07	2.8636601e-07	2.8635744e-07	2.8595248e-07
543839.74	2.9780942e-07	2.8004804e-07	2.8069755e-07	2.8063128e-07	2.7974208e-07	2.7973351e-07	2.7933296e-07
548881.96	2.9144747e-07	2.7361108e-07	2.7425373e-07	2.7418124e-07	2.7330823e-07	2.7329968e-07	2.729035e-07
553970.93	2.8526512e-07	2.6735721e-07	2.6799292e-07	2.6791457e-07	2.6705751e-07	2.6704896e-07	2.6665713e-07
559107.08	2.7925566e-07	2.6127976e-07	2.6190846e-07	2.618246e-07	2.6098324e-07	2.609747e-07	2.6058717e-07
564290.85	2.7341269e-07	2.5537237e-07	2.5599399e-07	2.5590497e-07	2.5507905e-07	2.5507052e-07	2.5468725e-07
569522.68	2.6773008e-07	2.4962895e-07	2.5024342e-07	2.5014957e-07	2.4933885e-07	2.4933033e-07	2.4895128e-07
574803.02	2.6220196e-07	2.4404367e-07	2.4465094e-07	2.4455257e-07	2.4375681e-07	2.437483e-07	2.4337344e-07
580132.31	2.5682269e-07	2.3861096e-07	2.3921099e-07	2.3910841e-07	2.3832735e-07	2.3831885e-07	2.3794813e-07
585511.02	2.515869e-07	2.3332548e-07	2.3391822e-07	2.3381173e-07	2.3304513e-07	2.3303664e-07	2.3267004e-07
590939.59	2.4648943e-07	2.2818213e-07	2.2876756e-07	2.2865743e-07	2.2790506e-07	2.2789658e-07	2.2753404e-07
596418.49	2.4152535e-07	2.2317601e-07	2.237541e-07	2.2364061e-07	2.2290223e-07	2.2289376e-07	2.2253524e-07
601948.2	2.3668993e-07	2.1830246e-07	2.1887319e-07	2.1875659e-07	2.1803196e-07	2.180235e-07	2.1766897e-07
607529.17	2.3197864e-07	2.1355698e-07	2.1412034e-07	2.1400088e-07	2.1328977e-07	2.1328132e-07	2.1293073e-07
613161.88	2.2738715e-07	2.0893528e-07	2.0949125e-07	2.0936919e-07	2.0867136e-07	2.0866292e-07	2.0831622e-07
618846.82	2.2291129e-07	2.0443324e-07	2.0498183e-07	2.0485737e-07	2.041726e-07	2.0416418e-07	2.0382133e-07
624584.47	2.1854709e-07	2.0004691e-07	2.0058811e-07	2.004615e-07	1.9978956e-07	1.9978114e-07	1.994421e-07
630375.32	2.1429073e-07	1.957725e-07	1.9630633e-07	1.9617776e-07	1.9551843e-07	1.9551002e-07	1.9517474e-07
636219.85	2.1013854e-07	1.9160639e-07	1.9213286e-07	1.9200254e-07	1.9135559e-07	1.9134719e-07	1.9101563e-07
642118.57	2.0608701e-07	1.875451e-07	1.8806421e-07	1.8793233e-07	1.8729755e-07	1.8728916e-07	1.8696127e-07
648071.98	2.0213277e-07	1.8358527e-07	1.8409705e-07	1.839638e-07	1.8334096e-07	1.8333259e-07	1.8300833e-07
654080.59	1.9827259e-07	1.797237e-07	1.8022818e-07	1.8009373e-07	1.7948262e-07	1.7947427e-07	1.7915359e-07
660144.91	1.9450336e-07	1.759573e-07	1.7645451e-07	1.7631903e-07	1.7571945e-07	1.757111e-07	1.7539396e-07
666265.45	1.9082211e-07	1.7228313e-07	1.7277309e-07	1.7263674e-07	1.7204848e-07	1.7204014e-07	1.717265e-07
672442.74	1.8722597e-07	1.6869833e-07	1.6918107e-07	1.6904401e-07	1.6846686e-07	1.6845854e-07	1.6814834e-07
678677.31	1.8371219e-07	1.6520017e-07	1.6567574e-07	1.6553811e-07	1.6497187e-07	1.6496356e-07	1.6465676e-07
684969.67	1.8027812e-07	1.6178603e-07	1.6225447e-07	1.621164e-07	1.6156088e-07	1.6155258e-07	1.6124913e-07
691320.38	1.7692122e-07	1.5845338e-07	1.5891472e-07	1.5877636e-07	1.5823135e-07	1.5822306e-07	1.5792293e-07
697729.96	1.7363905e-07	1.5519979e-07	1.5565409e-07	1.5551555e-07	1.5498086e-07	1.5497258e-07	1.5467572e-07
704198.98	1.7042925e-07	1.5202292e-07	1.5247022e-07	1.5233163e-07	1.5180707e-07	1.517988e-07	1.5150516e-07
710727.97	1.6728956e-07	1.4892052e-07	1.4936087e-07	1.4922235e-07	1.4870773e-07	1.4869947e-07	1.4840901e-07
717317.49	1.642178e-07	1.4589043e-07	1.4632389e-07	1.4618553e-07	1.4568067e-07	1.4567243e-07	1.4538509e-07
723968.11	1.6121186e-07	1.4293056e-07	1.4335718e-07	1.432191e-07	1.427238e-07	1.4271557e-07	1.4243133e-07
730680.4	1.5826974e-07	1.400389e-07	1.4045874e-07	1.4032102e-07	1.3983513e-07	1.3982691e-07	1.3954571e-07
737454.91	1.5538947e-07	1.3721352e-07	1.3762664e-07	1.3748938e-07	1.370127e-07	1.370045e-07	1.3672629e-07
744292.23	1.5256918e-07	1.3445256e-07	1.3485901e-07	1.3472229e-07	1.3425466e-07	1.3424647e-07	1.3397122e-07
751192.95	1.4980705e-07	1.317542e-07	1.3215405e-07	1.3201796e-07	1.3155921e-07	1.3155102e-07	1.3127869e-07
758157.65	1.4710134e-07	1.2911673e-07	1.2951003e-07	1.2937465e-07	1.289246e-07	1.2891643e-07	1.2864697e-07
765186.92	1.4445036e-07	1.2653846e-07	1.2692529e-07	1.2679068e-07	1.2634917e-07	1.2634101e-07	1.2607438e-07
772281.36	1.4185248e-07	1.2401779e-07	1.243982e-07	1.2426444e-07	1.2383131e-07	1.2382316e-07	1.2355931e-07
779441.58	1.3930613e-07	1.2155314e-07	1.2192721e-07	1.2179435e-07	1.2136945e-07	1.2136131e-07	1.211002e-07
786668.18	1.368098e-07	1.1914303e-07	1.1951081e-07	1.1937893e-07	1.1896209e-07	1.1895396e-07	1.1869555e-07
793961.78	1.34362e-07	1.1678599e-07	1.1714756e-07	1.170167e-07	1.1660777e-07	1.1659966e-07	1.1634391e-07
801323.01	1.3196133e-07	1.1448063e-07	1.1483605e-07	1.1470627e-07	1.143051e-07	1.1429699e-07	1.1404386e-07
808752.49	1.2960642e-07	1.1222558e-07	1.1257492e-07	1.1244626e-07	1.1205271e-07	1.1204461e-07	1.1179406e-07
816250.85	1.2729594e-07	1.1001953e-07	1.1036286e-07	1.1023538e-07	1.0984929e-07	1.0984121e-07	1.095932e-07
823818.73	1.2502861e-07	1.0786122e-07	1.0819861e-07	1.0807235e-07	1.0769358e-07	1.0768551e-07	1.0743999e-07
831456.78	1.228032e-07	1.0574942e-07	1.0608094e-07	1.0595594e-07	1.0558435e-07	1.0557629e-07	1.0533323e-07
839165.64	1.206185e-07	1.0368295e-07	1.0400867e-07	1.0388495e-07	1.0352041e-07	1.0351236e-07	1.0327173e-07
846945.98	1.1847337e-07	1.0166065e-07	1.0198064e-07	1.0185825e-07	1.0150061e-07	1.0149257e-07	1.0125432e-07
854798.45	1.1636669e-07	9.9681416e-08	9.9995742e-08	9.9874716e-08	9.952385e-08	9.9515822e-08	9.9279917e-08
862723.73	1.1429737e-07	9.774417e-08	9.8052907e-08	9.7933269e-08	9.7589046e-08	9.7581029e-08	9.7347431e-08
870722.48	1.1226439e-07	9.5847871e-08	9.6151088e-08	9.6032864e-08	9.5695158e-08	9.568715e-08	9.5455823e-08
878795.4	1.1026673e-07	9.3991509e-08	9.4289278e-08	9.4172492e-08	9.3841174e-08	9.3833178e-08	9.3604083e-08
886943.17	1.0830342e-07	9.2174106e-08	9.2466496e-08	9.235117e-08	9.2026119e-08	9.2018132e-08	9.1791235e-08
895166.47	1.0637353e-07	9.0394713e-08	9.0681795e-08	9.0567948e-08	9.0249042e-08	9.0241066e-08	9.0016331e-08
903466.02	1.0447617e-07	8.865241e-08	8.8934255e-08	8.8821906e-08	8.8509026e-08	8.8501059e-08	8.8278451e-08
911842.52	1.0261047e-07	8.6946308e-08	8.7222984e-08	8.7112148e-08	8.6805177e-08	8.6797221e-08	8.6576704e-08
920296.68	1.0077561e-07	8.5275539e-08	8.5547118e-08	8.5437808e-08	8.5136633e-08	8.5128686e-08	8.4910227e-08
928829.23	9.8970775e-08	8.3639266e-08	8.3905816e-08	8.3798046e-08	8.3502552e-08	8.3494615e-08	8.327818e-08
937440.88	9.7195216e-08	8.2036673e-08	8.2298263e-08	8.2192043e-08	8.1902122e-08	8.1894194e-08	8.1679749e-08
946132.38	9.5448201e-08	8.046697e-08	8.072367e-08	8.0619008e-08	8.0334551e-08	8.0326633e-08	8.0114145e-08
954904.46	9.3729033e-08	7.8929389e-08	7.9181267e-08	7.907817e-08	7.8799072e-08	7.8791164e-08	7.8580601e-08
963757.87	9.2037047e-08	7.7423184e-08	7.7670308e-08	7.7568783e-08	7.729494e-08	7.7287041e-08	7.707837e-08
972693.36	9.0371609e-08	7.5947631e-08	7.6190069e-08	7.609012e-08	7.5821429e-08	7.5813539e-08	7.5606731e-08
981711.7	8.8732117e-08	7.4502026e-08	7.4739845e-08	7.4641475e-08	7.4377837e-08	7.4369956e-08	7.4164978e-08
990813.66	8.7118e-08	7.3085685e-08	7.3318951e-08	7.3222163e-08	7.296348e-08	7.2955608e-08	7.2752429e-08
1000000	8.5528716e-08	7.1697942e-08	7.1926722e-08	7.1831516e-08	7.1577691e-08	7.1569828e-08	7.1368419e-08


==> graphics/data/rail_r25_Error.dat <==
1e-06	0.001255818	0.0012547861	0.0012547843	0.0012584827	0.0012581245	0.0012581244
1.037605e-06	0.0012559254	0.0012548935	0.0012548917	0.0012585905	0.0012582323	0.0012582322
1.0766242e-06	0.001256041	0.0012550091	0.0012550073	0.0012587065	0.0012583482	0.0012583482
1.1171107e-06	0.0012561653	0.0012551335	0.0012551318	0.0012588313	0.0012584731	0.001258473
1.1591196e-06	0.0012562992	0.0012552675	0.0012552657	0.0012589657	0.0012586075	0.0012586074
1.2027083e-06	0.0012564433	0.0012554117	0.0012554099	0.0012591103	0.0012587521	0.001258752
1.2479362e-06	0.0012565984	0.0012555669	0.0012555651	0.001259266	0.0012589078	0.0012589077
1.2948649e-06	0.0012567654	0.0012557339	0.0012557322	0.0012594336	0.0012590754	0.0012590753
1.3435583e-06	0.0012569451	0.0012559137	0.001255912	0.001259614	0.0012592557	0.0012592556
1.3940828e-06	0.0012571385	0.0012561072	0.0012561055	0.0012598081	0.0012594498	0.0012594497
1.4465073e-06	0.0012573466	0.0012563155	0.0012563137	0.001260017	0.0012596587	0.0012596587
1.5009033e-06	0.0012575707	0.0012565396	0.0012565379	0.0012602418	0.0012598836	0.0012598835
1.5573448e-06	0.0012578117	0.0012567808	0.0012567791	0.0012604838	0.0012601255	0.0012601255
1.6159088e-06	0.0012580712	0.0012570404	0.0012570387	0.0012607442	0.0012603859	0.0012603859
1.676675e-06	0.0012583504	0.0012573198	0.001257318	0.0012610244	0.0012606662	0.0012606661
1.7397264e-06	0.0012586508	0.0012576204	0.0012576186	0.001261326	0.0012609677	0.0012609676
1.8051489e-06	0.0012589741	0.0012579438	0.0012579421	0.0012616505	0.0012612922	0.0012612921
1.8730315e-06	0.0012593219	0.0012582919	0.0012582901	0.0012619996	0.0012616413	0.0012616412
1.9434669e-06	0.0012596962	0.0012586663	0.0012586646	0.0012623753	0.001262017	0.0012620169
2.016551e-06	0.0012600989	0.0012590692	0.0012590675	0.0012627795	0.0012624211	0.0012624211
2.0923835e-06	0.0012605321	0.0012595027	0.001259501	0.0012632143	0.001262856	0.0012628559
2.1710676e-06	0.0012609982	0.001259969	0.0012599673	0.0012636821	0.0012633237	0.0012633237
2.2527106e-06	0.0012614996	0.0012604707	0.0012604689	0.0012641853	0.001263827	0.0012638269
2.3374239e-06	0.0012620389	0.0012610103	0.0012610085	0.0012647266	0.0012643682	0.0012643682
2.4253227e-06	0.0012626189	0.0012615906	0.0012615889	0.0012653088	0.0012649505	0.0012649504
2.5165271e-06	0.0012632428	0.0012622149	0.0012622131	0.001265935	0.0012655766	0.0012655766
2.6111611e-06	0.0012639137	0.0012628862	0.0012628844	0.0012666085	0.00126625	0.00126625
2.7093539e-06	0.0012646352	0.001263608	0.0012636063	0.0012673326	0.0012669742	0.0012669741
2.8112392e-06	0.001265411	0.0012643842	0.0012643825	0.0012681113	0.0012677528	0.0012677528
2.9169559e-06	0.0012662451	0.0012652188	0.001265217	0.0012689485	0.00126859	0.0012685899
3.0266481e-06	0.0012671418	0.0012661159	0.0012661142	0.0012698485	0.00126949	0.0012694899
3.1404652e-06	0.0012681056	0.0012670803	0.0012670786	0.0012708159	0.0012704574	0.0012704573
3.2585625e-06	0.0012691415	0.0012681168	0.0012681151	0.0012718557	0.0012714972	0.0012714971
3.3811008e-06	0.0012702548	0.0012692307	0.001269229	0.0012729731	0.0012726146	0.0012726145
3.5082471e-06	0.0012714511	0.0012704276	0.0012704259	0.0012741738	0.0012738153	0.0012738152
3.6401748e-06	0.0012727363	0.0012717135	0.0012717118	0.0012754638	0.0012751052	0.0012751051
3.7770637e-06	0.0012741168	0.0012730948	0.0012730931	0.0012768495	0.0012764909	0.0012764908
3.9191002e-06	0.0012755996	0.0012745784	0.0012745767	0.0012783378	0.0012779792	0.0012779791
4.0664781e-06	0.0012771918	0.0012761715	0.0012761698	0.001279936	0.0012795773	0.0012795772
4.2193981e-06	0.0012789013	0.0012778819	0.0012778802	0.0012816518	0.0012812931	0.0012812931
4.3780686e-06	0.0012807362	0.0012797179	0.0012797162	0.0012834937	0.0012831349	0.0012831349
4.542706e-06	0.0012827055	0.0012816883	0.0012816866	0.0012854704	0.0012851116	0.0012851115
4.7135345e-06	0.0012848185	0.0012838024	0.0012838007	0.0012875912	0.0012872324	0.0012872323
4.8907871e-06	0.001287085	0.0012860702	0.0012860685	0.0012898663	0.0012895074	0.0012895073
5.0747052e-06	0.0012895157	0.0012885022	0.0012885005	0.0012923061	0.0012919472	0.0012919471
5.2655396e-06	0.0012921217	0.0012911097	0.001291108	0.0012949219	0.0012945629	0.0012945628
5.4635504e-06	0.0012949149	0.0012939044	0.0012939027	0.0012977256	0.0012973665	0.0012973665
5.6690073e-06	0.0012979077	0.0012968989	0.0012968972	0.0013007297	0.0013003706	0.0013003705
5.8821904e-06	0.0013011134	0.0013001064	0.0013001048	0.0013039475	0.0013035884	0.0013035883
6.1033903e-06	0.001304546	0.001303541	0.0013035393	0.0013073932	0.0013070339	0.0013070338
6.3329084e-06	0.0013082203	0.0013072173	0.0013072156	0.0013110813	0.001310722	0.0013107219
6.5710575e-06	0.0013121516	0.0013111508	0.0013111492	0.0013150276	0.0013146682	0.0013146681
6.8181623e-06	0.0013163564	0.001315358	0.0013153564	0.0013192483	0.0013188888	0.0013188887
7.0745594e-06	0.0013208517	0.0013198558	0.0013198542	0.0013237607	0.0013234012	0.0013234011
7.3405984e-06	0.0013256554	0.0013246623	0.0013246607	0.0013285828	0.0013282232	0.0013282231
7.6166417e-06	0.0013307864	0.0013297963	0.0013297947	0.0013337334	0.0013333737	0.0013333736
7.9030657e-06	0.0013362643	0.0013352773	0.0013352757	0.0013392323	0.0013388725	0.0013388724
8.2002606e-06	0.0013421096	0.001341126	0.0013411244	0.0013451	0.0013447401	0.00134474
8.5086316e-06	0.0013483436	0.0013473636	0.001347362	0.001351358	0.001350998	0.0013509979
8.8285988e-06	0.0013549886	0.0013540124	0.0013540109	0.0013580286	0.0013576684	0.0013576683
9.1605985e-06	0.0013620676	0.0013610955	0.001361094	0.0013651349	0.0013647746	0.0013647745
9.505083e-06	0.0013696045	0.0013686369	0.0013686354	0.001372701	0.0013723406	0.0013723405
9.8625218e-06	0.0013776242	0.0013766613	0.0013766599	0.0013807519	0.0013803914	0.0013803913
1.0233402e-05	0.0013861524	0.0013851945	0.0013851931	0.0013893133	0.0013889526	0.0013889525
1.0618229e-05	0.0013952155	0.0013942631	0.0013942617	0.0013984118	0.001398051	0.0013980509
1.1017528e-05	0.001404841	0.0014038943	0.0014038929	0.001408075	0.001407714	0.0014077139
1.1431843e-05	0.0014150571	0.0014141165	0.0014141152	0.0014183311	0.00141797	0.0014179699
1.1861737e-05	0.0014258928	0.0014249588	0.0014249575	0.0014292095	0.0014288483	0.0014288482
1.2307798e-05	0.0014373783	0.0014364513	0.00143645	0.0014407403	0.0014403789	0.0014403788
1.2770633e-05	0.0014495444	0.0014486248	0.0014486235	0.0014529545	0.001452593	0.0014525928
1.3250873e-05	0.0014624229	0.0014615112	0.00146151	0.001465884	0.0014655223	0.0014655222
1.3749172e-05	0.0014760466	0.0014751432	0.0014751421	0.0014795619	0.0014792	0.0014791999
1.426621e-05	0.0014904493	0.0014895548	0.0014895537	0.0014940219	0.0014936599	0.0014936597
1.4802691e-05	0.0015056658	0.0015047808	0.0015047798	0.0015092992	0.001508937	0.0015089368
1.5359347e-05	0.0015217323	0.0015208572	0.0015208562	0.0015254298	0.0015250674	0.0015250673
1.5936935e-05	0.0015386857	0.0015378212	0.0015378202	0.001542451	0.0015420885	0.0015420883
1.6536244e-05	0.0015565646	0.0015557112	0.0015557103	0.0015604015	0.0015600387	0.0015600386
1.715809e-05	0.0015754086	0.001574567	0.0015745661	0.0015793211	0.0015789581	0.001578958
1.780332e-05	0.0015952591	0.0015944297	0.0015944289	0.0015992511	0.0015988879	0.0015988877
1.8472814e-05	0.0016161585	0.0016153421	0.0016153414	0.0016202342	0.0016198709	0.0016198707
1.9167485e-05	0.0016381511	0.0016373483	0.0016373476	0.001642315	0.0016419513	0.0016419512
1.9888279e-05	0.0016612828	0.0016604941	0.0016604935	0.0016655391	0.0016651752	0.001665175
2.0636178e-05	0.0016856008	0.0016848269	0.0016848263	0.0016899542	0.00168959	0.0016895898
2.1412202e-05	0.0017111541	0.0017103957	0.0017103952	0.0017156093	0.0017152448	0.0017152446
2.2217408e-05	0.0017379934	0.0017372511	0.0017372506	0.0017425552	0.0017421904	0.0017421901
2.3052894e-05	0.0017661708	0.0017654451	0.0017654446	0.0017708441	0.0017704788	0.0017704786
2.3919798e-05	0.0017957398	0.0017950314	0.0017950309	0.0018005296	0.0018001639	0.0018001637
2.4819303e-05	0.0018267553	0.0018260648	0.0018260643	0.0018316668	0.0018313006	0.0018313003
2.5752633e-05	0.0018592733	0.0018586012	0.0018586008	0.0018643116	0.0018639449	0.0018639446
2.6721062e-05	0.0018933507	0.0018926976	0.0018926972	0.0018985211	0.0018981537	0.0018981535
2.7725908e-05	0.001929045	0.0019284114	0.001928411	0.0019343529	0.0019339848	0.0019339845
2.8768541e-05	0.0019664141	0.0019658005	0.0019658002	0.0019718647	0.0019714959	0.0019714956
2.9850382e-05	0.0020055157	0.0020049227	0.0020049223	0.0020111146	0.0020107448	0.0020107445
3.0972907e-05	0.0020464071	0.0020458351	0.0020458347	0.0020521596	0.0020517889	0.0020517886
3.2137643e-05	0.0020891448	0.0020885942	0.0020885937	0.0020950563	0.0020946846	0.0020946843
3.334618e-05	0.0021337835	0.0021332547	0.0021332542	0.0021398595	0.0021394866	0.0021394862
3.4600164e-05	0.0021803761	0.0021798696	0.002179869	0.0021866219	0.0021862477	0.0021862474
3.5901304e-05	0.0022289728	0.0022284889	0.0022284883	0.0022353937	0.0022350181	0.0022350177
3.7251373e-05	0.0022796205	0.0022791595	0.0022791587	0.0022862216	0.0022858445	0.0022858441
3.8652212e-05	0.0023323618	0.002331924	0.0023319232	0.0023391482	0.0023387695	0.0023387691
4.0105729e-05	0.0023872348	0.0023868206	0.0023868197	0.0023942115	0.0023938309	0.0023938305
4.1613906e-05	0.0024442719	0.0024438815	0.0024438805	0.0024514435	0.0024510611	0.0024510607
4.3178797e-05	0.0025034992	0.0025031329	0.0025031317	0.0025108702	0.0025104858	0.0025104854
4.4802537e-05	0.0025649356	0.0025645937	0.0025645923	0.0025725102	0.0025721238	0.0025721233
4.6487337e-05	0.0026285925	0.0026282751	0.0026282736	0.0026363745	0.0026359859	0.0026359854
4.8235494e-05	0.0026944727	0.00269418	0.0026941784	0.0027024657	0.0027020748	0.0027020743
5.0049391e-05	0.0027625706	0.0027623028	0.002762301	0.0027707777	0.0027703845	0.002770384
5.1931499e-05	0.0028328719	0.0028326292	0.0028326272	0.0028412957	0.0028409	0.0028408995
5.3884384e-05	0.0029053539	0.0029051364	0.0029051342	0.0029139966	0.0029135984	0.0029135979
5.5910708e-05	0.0029799867	0.0029797945	0.0029797921	0.0029888498	0.0029884491	0.0029884485
5.8013231e-05	0.0030567345	0.0030565678	0.0030565651	0.0030658191	0.0030654158	0.0030654152
6.019482e-05	0.0031355582	0.0031354169	0.003135414	0.0031448646	0.0031444588	0.0031444581
6.2458447e-05	0.0032164183	0.0032163025	0.0032162993	0.0032259462	0.0032255378	0.0032255372
6.4807198e-05	0.0032992789	0.0032991885	0.0032991851	0.0033090274	0.0033086166	0.0033086159
6.7244274e-05	0.0033841125	0.0033840476	0.0033840439	0.0033940801	0.0033936668	0.0033936661
6.9772996e-05	0.0034709047	0.0034708652	0.0034708613	0.0034810894	0.0034806736	0.0034806729
7.2396811e-05	0.0035596596	0.0035596454	0.0035596412	0.0035700586	0.0035696405	0.0035696397
7.5119295e-05	0.003650404	0.0036504149	0.0036504104	0.0036610141	0.0036605937	0.0036605929
7.7944158e-05	0.0037431914	0.0037432273	0.0037432225	0.0037540091	0.0037535865	0.0037535857
8.0875249e-05	0.0038381045	0.0038381651	0.0038381601	0.0038491256	0.003848701	0.0038487001
8.3916564e-05	0.0039352559	0.0039353411	0.0039353357	0.0039464763	0.0039460496	0.0039460487
8.7072248e-05	0.0040347879	0.0040348973	0.0040348917	0.004046203	0.0040457745	0.0040457736
9.0346602e-05	0.0041368702	0.0041370036	0.0041369977	0.0041484754	0.0041480451	0.0041480442
9.3744088e-05	0.0042416969	0.0042418541	0.0042418479	0.0042534876	0.0042530556	0.0042530546
9.7269336e-05	0.0043494828	0.0043496634	0.004349657	0.0043614541	0.0043610205	0.0043610195
0.00010092715	0.0044604591	0.0044606629	0.0044606562	0.0044726063	0.0044721712	0.0044721701
0.00010472252	0.0045748696	0.0045750963	0.0045750893	0.0045871877	0.0045867513	0.0045867502
0.00010866061	0.0046929667	0.0046932161	0.0046932088	0.004705451	0.0047050133	0.0047050122
0.0001127468	0.0048150085	0.0048152803	0.0048152727	0.0048276541	0.0048272153	0.0048272142
0.00011698664	0.004941256	0.0049415499	0.0049415422	0.0049540581	0.0049536182	0.004953617
0.00012138593	0.0050719711	0.005072287	0.005072279	0.0050849246	0.0050844839	0.0050844827
0.00012595065	0.0052074152	0.0052077529	0.0052077447	0.0052205152	0.0052200737	0.0052200725
0.00013068702	0.0053478481	0.0053482076	0.0053481992	0.0053610895	0.0053606475	0.0053606463
0.00013560151	0.0054935275	0.0054939089	0.0054939002	0.0055069052	0.0055064628	0.0055064615
0.00014070081	0.0056447089	0.005645112	0.0056451032	0.0056582174	0.0056577749	0.0056577736
0.00014599187	0.005801645	0.0058020699	0.005802061	0.0058152789	0.0058148364	0.0058148351
0.00015148189	0.0059645863	0.0059650332	0.0059650241	0.00597834	0.0059778978	0.0059778964
0.00015717837	0.0061337812	0.0061342504	0.0061342412	0.0061476489	0.0061472072	0.0061472058
0.00016308907	0.0063094763	0.0063099681	0.0063099588	0.006323452	0.0063230112	0.0063230098
0.00016922204	0.0064919167	0.0064924315	0.0064924221	0.0065059941	0.0065055546	0.0065055531
0.00017558563	0.0066813463	0.0066818845	0.006681875	0.0066955191	0.0066950811	0.0066950796
0.00018218853	0.0068780079	0.0068785701	0.0068785605	0.0068922696	0.0068918335	0.006891832
0.00018903974	0.0070821438	0.0070827307	0.0070827211	0.0070964877	0.007096054	0.0070960525
0.00019614858	0.0072939958	0.0072946081	0.0072945985	0.0073084151	0.0073079842	0.0073079826
0.00020352475	0.0075138051	0.0075144438	0.0075144341	0.0075282929	0.0075278652	0.0075278636
0.0002111783	0.0077418126	0.0077424785	0.0077424689	0.0077563618	0.0077559379	0.0077559363
0.00021911967	0.0079782586	0.0079789528	0.0079789432	0.0079928621	0.0079924425	0.0079924408
0.00022735967	0.0082233824	0.0082241061	0.0082240966	0.0082380331	0.0082376184	0.0082376167
0.00023590953	0.0084774223	0.0084781768	0.0084781674	0.0084921133	0.008491704	0.0084917023
0.00024478092	0.0087406151	0.0087414017	0.0087413924	0.0087553392	0.008754936	0.0087549342
0.00025398591	0.0090131949	0.0090140152	0.009014006	0.0090279454	0.0090275488	0.0090275471
0.00026353705	0.0092953932	0.0092962488	0.0092962397	0.0093101634	0.0093097742	0.0093097724
0.00027344737	0.0095874373	0.0095883299	0.009588321	0.0096022209	0.0096018395	0.0096018377
0.00028373036	0.0098895497	0.009890481	0.0098904723	0.0099043404	0.0099039677	0.0099039659
0.00029440005	0.010201946	0.010202918	0.01020291	0.010216739	0.010216375	0.010216373
0.00030547097	0.010524836	0.010525851	0.010525843	0.010539624	0.010539271	0.010539269
0.00031695821	0.010858419	0.010859478	0.01085947	0.010873198	0.010872855	0.010872853
0.00032887743	0.011202883	0.011203989	0.011203982	0.011217648	0.011217317	0.011217315
0.00034124487	0.011558405	0.011559561	0.011559553	0.011573153	0.011572834	0.011572832
0.00035407739	0.011925146	0.011926354	0.011926347	0.011939874	0.011939568	0.011939566
0.00036739248	0.012303253	0.012304515	0.012304508	0.012317958	0.012317665	0.012317663
0.00038120828	0.012692851	0.01269417	0.012694163	0.012707531	0.012707253	0.012707251
0.00039554362	0.013094046	0.013095425	0.013095419	0.013108701	0.013108437	0.013108436
0.00041041805	0.01350692	0.013508361	0.013508355	0.013521549	0.013521301	0.013521299
0.00042585183	0.013931529	0.013933035	0.013933029	0.013946132	0.0139459	0.013945898
0.000441866	0.014367898	0.014369472	0.014369467	0.014382477	0.014382262	0.01438226
0.00045848238	0.014816022	0.014817667	0.014817663	0.01483058	0.014830382	0.014830381
0.00047572361	0.015275861	0.015277581	0.015277577	0.015290401	0.015290222	0.015290221
0.00049361321	0.015747337	0.015749135	0.015749131	0.015761864	0.015761704	0.015761702
0.00051217554	0.01623033	0.016232209	0.016232206	0.016244851	0.01624471	0.016244708
0.00053143592	0.016724678	0.016726642	0.016726638	0.016739199	0.016739077	0.016739076
0.00055142057	0.01723017	0.017232221	0.017232219	0.017244699	0.017244598	0.017244597
0.00057215676	0.017746544	0.017748688	0.017748685	0.017761092	0.017761011	0.01776101
0.00059367272	0.018273486	0.018275726	0.018275724	0.018288064	0.018288005	0.018288004
0.0006159978	0.018810626	0.018812966	0.018812965	0.018825247	0.018825209	0.018825209
0.00063916241	0.019357533	0.019359977	0.019359976	0.019372211	0.019372196	0.019372195
0.00066319812	0.019913715	0.019916267	0.019916268	0.019928467	0.019928474	0.019928474
0.0006881377	0.020478615	0.020481282	0.020481282	0.02049346	0.02049349	0.02049349
0.00071401513	0.021051612	0.021054397	0.021054398	0.021066569	0.021066623	0.021066623
0.00074086568	0.021632016	0.021634924	0.021634926	0.021647108	0.021647186	0.021647186
0.00076872595	0.022219068	0.022222106	0.022222108	0.02223432	0.022234422	0.022234422
0.00079763391	0.022811941	0.022815114	0.022815117	0.022827381	0.022827507	0.022827507
0.00082762895	0.02340974	0.023413054	0.023413058	0.023425396	0.023425547	0.023425547
0.00085875195	0.024011501	0.024014962	0.024014967	0.024027406	0.024027582	0.024027582
0.00089104533	0.024616197	0.024619812	0.024619818	0.024632386	0.024632586	0.024632587
0.00092455311	0.025222735	0.025226513	0.025226519	0.025239247	0.025239473	0.025239473
0.00095932095	0.025829969	0.025833916	0.025833922	0.025846844	0.025847095	0.025847096
0.00099539623	0.026436695	0.026440819	0.026440827	0.026453978	0.026454255	0.026454256
0.0010328281	0.027041665	0.027045976	0.027045984	0.027059403	0.027059706	0.027059708
0.0010716676	0.027643591	0.027648097	0.027648106	0.027661836	0.027662165	0.027662167
0.0011119677	0.028241155	0.028245865	0.028245875	0.028259962	0.028260317	0.028260318
0.0011537833	0.028833016	0.028837942	0.028837952	0.028852444	0.028852826	0.028852827
0.0011971713	0.029417825	0.029422978	0.02942299	0.029437938	0.029438346	0.029438348
0.001242191	0.029994238	0.029999629	0.029999641	0.030015103	0.030015538	0.03001554
0.0012889036	0.030560922	0.030566564	0.030566577	0.030582611	0.030583073	0.030583075
0.0013373729	0.031116576	0.031122484	0.031122497	0.031139167	0.031139655	0.031139658
0.0013876648	0.031659943	0.03166613	0.031666144	0.031683517	0.031684033	0.031684035
0.001439848	0.032189825	0.032196307	0.032196321	0.032214467	0.032215011	0.032215013
0.0014939935	0.032705095	0.032711888	0.032711903	0.032730899	0.03273147	0.032731473
0.0015501751	0.033204715	0.033211837	0.033211853	0.033231778	0.033232377	0.03323238
0.0016084695	0.033687748	0.033695217	0.033695234	0.033716172	0.0337168	0.033716803
0.001668956	0.03415337	0.034161206	0.034161223	0.034183264	0.034183921	0.034183924
0.0017317171	0.034600881	0.034609105	0.034609123	0.034632359	0.034633045	0.034633048
0.0017968384	0.035029716	0.03503835	0.035038369	0.035062898	0.035063614	0.035063618
0.0018644085	0.035439453	0.035448522	0.03544854	0.035474466	0.035475213	0.035475216
0.0019345197	0.035829821	0.03583935	0.035839369	0.035866797	0.035867576	0.03586758
0.0020072673	0.036200708	0.036210723	0.036210742	0.036239786	0.036240597	0.036240601
0.0020827506	0.036552163	0.036562692	0.036562711	0.036593487	0.036594332	0.036594335
0.0021610725	0.0368844	0.036895472	0.036895492	0.036928122	0.036929001	0.036929004
0.0022423397	0.037197802	0.037209448	0.037209468	0.037244079	0.037244993	0.037244997
0.0023266629	0.037492917	0.03750517	0.03750519	0.037541913	0.037542864	0.037542868
0.0024141571	0.037770459	0.037783352	0.037783373	0.037822344	0.037823334	0.037823337
0.0025049415	0.038031301	0.03804487	0.038044892	0.038086252	0.038087281	0.038087285
0.0025991399	0.03827647	0.038290752	0.038290773	0.038334669	0.038335739	0.038335743
0.0026968806	0.038507136	0.038522169	0.038522191	0.038568773	0.038569886	0.03856989
0.0027982969	0.038724606	0.038740431	0.038740452	0.038789875	0.038791033	0.038791037
0.0029035269	0.03893031	0.038946967	0.038946989	0.038999413	0.039000618	0.039000622
0.0030127141	0.039125788	0.039143322	0.039143344	0.039198933	0.039200187	0.039200191
0.0031260072	0.039312681	0.039331134	0.039331156	0.039390079	0.039391384	0.039391388
0.0032435608	0.039492708	0.039512128	0.03951215	0.03957458	0.039575938	0.039575942
0.003365535	0.039667662	0.039688095	0.039688116	0.03975423	0.039755645	0.039755649
0.003492096	0.039839386	0.03986088	0.039860901	0.03993088	0.039932353	0.039932357
0.0036234163	0.040009761	0.040032365	0.040032387	0.040106415	0.040107949	0.040107953
0.003759675	0.04018069	0.040204456	0.040204477	0.040282742	0.040284341	0.040284345
0.0039010576	0.040354084	0.040379063	0.040379084	0.040461777	0.040463442	0.040463446
0.004047757	0.040531842	0.040558086	0.040558107	0.040645422	0.040647157	0.040647161
0.0041999729	0.04071584	0.040743403	0.040743424	0.040835557	0.040837364	0.040837368
0.004357913	0.040907913	0.040936849	0.040936869	0.041034018	0.041035902	0.041035905
0.0045217924	0.041109842	0.041140205	0.041140225	0.041242589	0.041244552	0.041244555
0.0046918345	0.041323338	0.041355182	0.041355202	0.041462982	0.041465026	0.04146503
0.004868271	0.041550028	0.041583407	0.041583427	0.041696824	0.041698953	0.041698957
0.0050513425	0.041791441	0.041826412	0.041826431	0.041945645	0.041947862	0.041947866
0.0052412983	0.042048998	0.042085614	0.042085633	0.042210863	0.042213172	0.042213175
0.0054383974	0.042323995	0.042362311	0.04236233	0.042493773	0.042496177	0.04249618
0.0056429085	0.042617596	0.042657664	0.042657682	0.042795534	0.042798036	0.042798039
0.0058551102	0.042930816	0.042972689	0.042972707	0.043117159	0.043119762	0.043119765
0.0060752917	0.04326452	0.043308248	0.043308266	0.043459505	0.043462212	0.043462215
0.0063037532	0.043619403	0.043665037	0.043665054	0.043823263	0.043826078	0.04382608
0.0065408059	0.043995993	0.04404358	0.044043597	0.044208952	0.044211876	0.044211879
0.0067867731	0.044394639	0.044444224	0.044444241	0.04461691	0.044619947	0.04461995
0.0070419898	0.044815506	0.044867133	0.04486715	0.045047293	0.045050445	0.045050448
0.007306804	0.045258573	0.045312283	0.045312299	0.045500069	0.045503339	0.045503341
0.0075815765	0.045723633	0.045779464	0.04577948	0.045975017	0.045978407	0.045978409
0.0078666818	0.046210293	0.04626828	0.046268295	0.046471728	0.04647524	0.046475243
0.0081625085	0.046717974	0.046778147	0.046778162	0.046989609	0.046993245	0.046993248
0.0084694598	0.047245919	0.047308306	0.047308321	0.047527886	0.047531647	0.04753165
0.008787954	0.047793199	0.047857823	0.047857838	0.04808561	0.048089499	0.048089501
0.0091184252	0.048358721	0.048425602	0.048425616	0.048661669	0.048665686	0.048665688
0.0094613238	0.04894124	0.049010392	0.049010406	0.049254798	0.049258945	0.049258947
0.009817117	0.049539374	0.049610808	0.049610821	0.049863593	0.04986787	0.049867872
0.01018629	0.050151617	0.050225336	0.050225349	0.050486525	0.050490932	0.050490934
0.010569346	0.050776356	0.050852361	0.050852374	0.051121957	0.051126495	0.051126497
0.010966806	0.05141189	0.051490177	0.051490189	0.051768167	0.051772834	0.051772836
0.011379213	0.052056453	0.05213701	0.052137022	0.05242336	0.052428157	0.052428159
0.011807128	0.052708228	0.05279104	0.052791051	0.053085696	0.053090622	0.053090624
0.012251136	0.053365373	0.053450419	0.05345043	0.053753308	0.053758362	0.053758363
0.01271184	0.054026042	0.054113294	0.054113304	0.054424323	0.054429503	0.054429504
0.013189869	0.054688401	0.054777827	0.054777837	0.055096883	0.055102187	0.055102189
0.013685874	0.055350654	0.055442217	0.055442227	0.055769166	0.055774592	0.055774594
0.014200532	0.05601106	0.056104716	0.056104725	0.056439405	0.056444952	0.056444953
0.014734543	0.056667947	0.056763649	0.056763658	0.057105906	0.057111569	0.05711157
0.015288636	0.057319733	0.057417427	0.057417435	0.05776706	0.057772837	0.057772838
0.015863565	0.057964936	0.058064563	0.058064571	0.058421362	0.058427249	0.058427251
0.016460115	0.058602187	0.058703683	0.058703691	0.059067419	0.059073414	0.059073415
0.017079098	0.059230237	0.059333535	0.059333543	0.05970396	0.059710058	0.05971006
0.017721358	0.059847967	0.059952992	0.059953	0.060329843	0.060336041	0.060336042
0.01838777	0.060454387	0.060561063	0.06056107	0.060944058	0.06095035	0.060950351
0.019079242	0.061048645	0.061156889	0.061156896	0.061545728	0.061552111	0.061552112
0.019796718	0.061630019	0.061739744	0.061739751	0.062134114	0.062140581	0.062140582
0.020541173	0.062197922	0.062309037	0.062309043	0.062708604	0.062715151	0.062715153
0.021313625	0.062751894	0.062864303	0.062864309	0.063268719	0.063275341	0.063275343
0.022115124	0.063291601	0.063405203	0.063405209	0.063814103	0.063820794	0.063820796
0.022946764	0.063816826	0.063931516	0.063931522	0.064344517	0.064351272	0.064351273
0.023809677	0.064327467	0.064443136	0.064443142	0.064859838	0.06486665	0.064866651
0.024705041	0.064823529	0.064940062	0.064940068	0.065360048	0.06536691	0.065366912
0.025634074	0.06530512	0.065422398	0.065422404	0.06584523	0.065852137	0.065852139
0.026598044	0.065772446	0.065890344	0.065890349	0.066315568	0.066322512	0.066322513
0.027598264	0.066225806	0.066344194	0.066344199	0.066771333	0.066778307	0.066778309
0.028636097	0.066665592	0.066784334	0.066784339	0.067212891	0.067219888	0.06721989
0.029712958	0.067092285	0.067211239	0.067211244	0.067640695	0.067647706	0.067647708
0.030830315	0.067506454	0.067625472	0.067625476	0.068055284	0.068062301	0.068062303
0.031989689	0.06790876	0.068027686	0.068027691	0.068457287	0.068464302	0.068464304
0.033192662	0.068299954	0.068418627	0.068418632	0.068847423	0.068854428	0.068854429
0.034440873	0.068680884	0.068799135	0.06879914	0.069226505	0.06923349	0.069233491
0.035736022	0.069052496	0.069170148	0.069170153	0.069595444	0.069602399	0.0696024
0.037079876	0.06941584	0.069532709	0.069532713	0.069955251	0.069962166	0.069962167
0.038474266	0.069772076	0.069887968	0.069887972	0.070307047	0.070313911	0.070313912
0.039921091	0.070122476	0.07023719	0.070237194	0.070652063	0.070658865	0.070658867
0.041422325	0.070468434	0.070581759	0.070581763	0.070991652	0.07099838	0.070998382
0.042980012	0.070811469	0.070923185	0.070923189	0.071327288	0.071333932	0.071333933
0.044596276	0.071153231	0.07126311	0.071263114	0.071660579	0.071667124	0.071667126
0.04627332	0.071495507	0.071603309	0.071603313	0.071993265	0.071999699	0.0719997
0.048013429	0.071840221	0.0719457	0.071945704	0.072327227	0.072333536	0.072333538
0.049818975	0.072189445	0.072292343	0.072292348	0.07266449	0.07267066	0.072670662
0.051692419	0.072545396	0.072645447	0.072645452	0.073007228	0.073013244	0.073013246
0.053636313	0.072910439	0.073007369	0.073007373	0.073357762	0.07336361	0.073363612
0.055653308	0.073287091	0.073380615	0.073380619	0.073718568	0.073724232	0.073724233
0.057746152	0.073678016	0.073767843	0.073767847	0.074092272	0.074097734	0.074097736
0.059917697	0.074086026	0.074171857	0.074171861	0.074481649	0.074486895	0.074486896
0.062170903	0.074514074	0.074595605	0.074595609	0.074889626	0.074894637	0.074894639
0.064508841	0.074965253	0.075042175	0.075042179	0.075319269	0.075324029	0.075324031
0.066934697	0.075442783	0.075514783	0.075514788	0.075773782	0.075778275	0.075778277
0.069451778	0.075950001	0.076016767	0.076016771	0.076256496	0.076260703	0.076260705
0.072063513	0.076490348	0.076551566	0.076551571	0.076770853	0.076774758	0.076774759
0.074773463	0.077067347	0.07712271	0.077122714	0.077320392	0.077323977	0.077323979
0.077585321	0.077684588	0.077733792	0.077733797	0.077908728	0.077911976	0.077911978
0.080502918	0.078345695	0.078388448	0.078388453	0.078539528	0.078542423	0.078542425
0.083530232	0.079054304	0.079090324	0.079090329	0.079216482	0.079219008	0.07921901
0.086671388	0.079814026	0.079843047	0.079843052	0.07994327	0.079945413	0.079945415
0.089930667	0.080628413	0.080650186	0.080650191	0.080723529	0.080725276	0.080725278
0.093312512	0.081500922	0.08151522	0.081515225	0.081560815	0.081562152	0.081562155
0.096821531	0.082434878	0.082441497	0.082441502	0.082458561	0.082459479	0.082459481
0.10046251	0.08343344	0.083432199	0.083432204	0.083420045	0.083420532	0.083420534
0.1042404	0.084499563	0.084490309	0.084490314	0.084448346	0.084448395	0.084448397
0.10816036	0.085635972	0.085618577	0.085618582	0.085546318	0.085545921	0.085545924
0.11222774	0.086845135	0.086819499	0.086819504	0.086716557	0.086715711	0.086715713
0.11644806	0.08812925	0.088095297	0.088095302	0.087961385	0.087960084	0.087960087
0.12082709	0.089490224	0.089447904	0.089447909	0.089282829	0.089281071	0.089281073
0.1253708	0.090929677	0.09087896	0.090878966	0.090682614	0.090680398	0.090680401
0.13008537	0.092448932	0.092389809	0.092389815	0.092162164	0.09215949	0.092159492
0.13497723	0.094049021	0.093981501	0.093981507	0.093722599	0.093719467	0.09371947
0.14005305	0.095730688	0.095654797	0.095654802	0.095364741	0.095361153	0.095361156
0.14531975	0.097494396	0.097410172	0.097410177	0.09708912	0.097085078	0.097085081
0.1507845	0.099340324	0.099247819	0.099247824	0.098895976	0.098891484	0.098891487
0.15645476	0.10126838	0.10116765	0.10116766	0.10078527	0.10078033	0.10078033
0.16233824	0.10327817	0.1031693	0.1031693	0.10275666	0.10275128	0.10275129
0.16844298	0.10536904	0.10525211	0.10525211	0.10480955	0.10480373	0.10480373
0.17477728	0.10754002	0.10741512	0.10741513	0.10694302	0.10693677	0.10693677
0.18134978	0.10978985	0.1096571	0.10965711	0.10915585	0.10914917	0.10914918
0.18816944	0.11211696	0.11197647	0.11197648	0.11144653	0.11143944	0.11143944
0.19524556	0.11451946	0.11437137	0.11437138	0.11381323	0.11380572	0.11380573
0.20258777	0.11699515	0.1168396	0.1168396	0.1162538	0.11624589	0.11624589
0.21020609	0.11954151	0.11937864	0.11937865	0.11876578	0.11875747	0.11875747
0.21811089	0.1221557	0.1219857	0.1219857	0.12134638	0.12133769	0.12133769
0.22631296	0.12483461	0.12465765	0.12465765	0.12399256	0.12398349	0.12398349
0.23482346	0.12757484	0.12739112	0.12739112	0.12670096	0.12669152	0.12669152
0.243654	0.13037277	0.13018247	0.13018248	0.12946798	0.12945819	0.12945819
0.25281661	0.13322453	0.13302787	0.13302788	0.13228983	0.13227969	0.1322797
0.26232379	0.1361261	0.1359233	0.13592331	0.13516249	0.13515203	0.13515203
0.27218848	0.13907332	0.1388646	0.1388646	0.13808183	0.13807105	0.13807105
0.28242413	0.14206193	0.1418475	0.14184751	0.14104361	0.14103251	0.14103252
0.2930447	0.14508761	0.14486771	0.14486771	0.14404351	0.14403212	0.14403212
0.30406465	0.14814605	0.14792089	0.1479209	0.14707721	0.14706554	0.14706554
0.31549901	0.15123297	0.15100277	0.15100278	0.15014042	0.15012847	0.15012848
0.32736335	0.15434413	0.15410912	0.15410912	0.15322889	0.15321669	0.15321669
0.33967386	0.15747545	0.15723582	0.15723583	0.1563385	0.15632605	0.15632605
0.3524473	0.16062293	0.1603789	0.1603789	0.15946523	0.15945254	0.15945255
0.36570109	0.16378277	0.16353453	0.16353454	0.16260524	0.16259233	0.16259234
0.37945328	0.16695137	0.1666991	0.16669911	0.16575488	0.16574175	0.16574176
0.39372263	0.17012529	0.16986918	0.16986919	0.16891068	0.16889735	0.16889735
0.40852858	0.17330136	0.17304157	0.17304158	0.17206941	0.17205588	0.17205588
0.42389131	0.17647662	0.17621331	0.17621332	0.17522806	0.17521434	0.17521434
0.43983175	0.17964834	0.17938165	0.17938166	0.17838385	0.17836995	0.17836995
0.45637163	0.18281406	0.18254412	0.18254413	0.18153427	0.18152019	0.18152019
0.47353349	0.18597152	0.18569847	0.18569848	0.18467701	0.18466276	0.18466277
0.49134073	0.18911875	0.18884268	0.18884269	0.18781003	0.18779563	0.18779563
0.50981761	0.19225397	0.19197499	0.191975	0.19093153	0.19091696	0.19091696
0.52898931	0.19537567	0.19509386	0.19509387	0.19403991	0.19402519	0.19402519
0.54888196	0.19848253	0.19819798	0.19819799	0.19713382	0.19711895	0.19711895
0.56952268	0.20157348	0.20128625	0.20128626	0.20021214	0.20019712	0.20019712
0.59093959	0.20464766	0.2043578	0.20435781	0.20327393	0.20325877	0.20325877
0.61316188	0.20770441	0.20741196	0.20741197	0.2063185	0.20630319	0.20630319
0.63621985	0.21074328	0.21044828	0.21044829	0.20934534	0.20932989	0.20932989
0.66014491	0.21376405	0.21346651	0.21346652	0.21235416	0.21233856	0.21233856
0.68496967	0.21676669	0.21646661	0.21646662	0.21534487	0.21532913	0.21532913
0.71072797	0.2197514	0.21944876	0.21944877	0.21831761	0.21830171	0.21830172
0.73745491	0.2227186	0.22241338	0.22241339	0.22127271	0.22125666	0.22125667
0.76518692	0.22566897	0.22536111	0.22536112	0.22421076	0.22419456	0.22419456
0.79396178	0.22860342	0.22829286	0.22829286	0.22713259	0.22711622	0.22711622
0.82381873	0.23152319	0.23120982	0.23120983	0.2300393	0.23002275	0.23002276
0.85479845	0.23442983	0.23411352	0.23411352	0.23293231	0.23291557	0.23291558
0.88694317	0.23732528	0.23700585	0.23700586	0.23581337	0.23579644	0.23579644
0.92029668	0.24021191	0.23988916	0.23988916	0.23868467	0.23866752	0.23866752
0.95490446	0.24309264	0.24276628	0.24276628	0.24154886	0.24153147	0.24153147
0.99081366	0.24597103	0.24564072	0.24564072	0.24440919	0.24439152	0.24439152
1.0280732	0.24885141	0.24851672	0.24851671	0.24726958	0.24725161	0.24725161
1.0667339	0.25173909	0.25139946	0.25139945	0.25013487	0.25011655	0.25011655
1.1068485	0.25464053	0.25429529	0.25429528	0.25301094	0.25299221	0.25299221
1.1484715	0.2575636	0.25721193	0.25721191	0.25590497	0.25588576	0.25588576
1.1916598	0.26051782	0.26015873	0.26015871	0.25882571	0.25880594	0.25880593
1.2364722	0.26351451	0.26314684	0.26314681	0.26178369	0.26176326	0.26176326
1.2829698	0.26656675	0.26618923	0.26618919	0.26479137	0.26477016	0.26477016
1.3312159	0.26968902	0.26930033	0.2693003	0.26786295	0.26784084	0.26784084
1.3812763	0.27289627	0.27249523	0.27249519	0.27101377	0.27099064	0.27099063
1.4332192	0.27620245	0.2757882	0.27578815	0.27425908	0.27423482	0.27423481
1.4871155	0.27961889	0.27919104	0.27919098	0.27761232	0.27758688	0.27758687
1.5430385	0.28315284	0.28271157	0.28271151	0.28108336	0.28105672	0.28105671
1.6010645	0.28680709	0.28635305	0.28635298	0.28467738	0.2846496	0.28464959
1.6612725	0.29058053	0.29011468	0.29011462	0.28839494	0.28836611	0.2883661
1.7237447	0.29446947	0.29399288	0.29399282	0.29223305	0.29220328	0.29220327
1.7885662	0.298469	0.2979827	0.29798263	0.29618668	0.29615608	0.29615607
1.8558252	0.3025741	0.30207894	0.30207887	0.30025016	0.30021885	0.30021884
1.9256136	0.30678028	0.30627694	0.30627687	0.30441811	0.30438617	0.30438616
1.9980263	0.31108384	0.31057279	0.31057272	0.30868592	0.30865342	0.30865341
2.0731621	0.31548187	0.31496344	0.31496337	0.31304986	0.31301685	0.31301684
2.1511234	0.31997222	0.31944656	0.31944649	0.31750705	0.31747357	0.31747356
2.2320165	0.32455328	0.32402043	0.32402036	0.32205529	0.32202137	0.32202136
2.3159515	0.32922383	0.32868376	0.32868369	0.32669293	0.32665858	0.32665857
2.4030429	0.33398296	0.33343554	0.33343547	0.33141865	0.33138388	0.33138387
2.4934094	0.33882982	0.33827488	0.33827481	0.33623136	0.33619618	0.33619617
2.5871741	0.34376365	0.34320097	0.3432009	0.34113007	0.34109447	0.34109446
2.6844648	0.34878357	0.34821292	0.34821285	0.34611379	0.34607776	0.34607775
2.7854142	0.35388858	0.3533097	0.35330963	0.35118141	0.35114494	0.35114494
2.8901597	0.35907749	0.35849012	0.35849005	0.3563317	0.35629479	0.35629478
2.9988442	0.36434884	0.36375273	0.36375266	0.36156321	0.36152584	0.36152584
3.1116158	0.36970091	0.36909581	0.36909574	0.36687425	0.36683641	0.36683641
3.2286282	0.37513166	0.37451734	0.37451727	0.37226284	0.37222452	0.37222452
3.3500408	0.38063872	0.38001498	0.38001491	0.37772671	0.3776879	0.37768789
3.4760192	0.38621939	0.38558605	0.38558598	0.38326326	0.38322395	0.38322394
3.606735	0.39187064	0.39122754	0.39122747	0.38886958	0.38882975	0.38882975
3.7423663	0.39758908	0.39693611	0.39693603	0.39454242	0.39450207	0.39450206
3.883098	0.40337102	0.40270807	0.402708	0.4002782	0.40023733	0.40023732
4.029122	0.40921243	0.40853944	0.40853937	0.40607306	0.40603165	0.40603164
4.1806372	0.41510899	0.41442593	0.41442585	0.41192279	0.41188084	0.41188083
4.3378502	0.4210561	0.42036295	0.42036288	0.41782291	0.41778042	0.41778041
4.5009751	0.42704889	0.42634567	0.42634559	0.42376867	0.42372563	0.42372563
4.6702344	0.43308224	0.43236898	0.4323689	0.42975507	0.42971148	0.42971148
4.8458586	0.43915082	0.43842757	0.43842749	0.43577685	0.43573273	0.43573272
5.0280873	0.44524909	0.44451591	0.44451583	0.44182858	0.4417839	0.4417839
5.2171686	0.45137131	0.4506283	0.45062822	0.44790459	0.44785937	0.44785937
5.4133603	0.45751162	0.45675886	0.45675878	0.45399907	0.45395331	0.45395331
5.6169298	0.46366398	0.46290158	0.4629015	0.46010605	0.46005976	0.46005976
5.8281546	0.46982225	0.46905033	0.46905025	0.46621946	0.46617264	0.46617264
6.0473224	0.47598018	0.47519888	0.47519879	0.4723331	0.47228575	0.47228575
6.2747321	0.48213149	0.48134092	0.48134084	0.4784407	0.47839284	0.47839284
6.5106936	0.48826981	0.48747013	0.48747004	0.48453598	0.4844876	0.4844876
6.7555283	0.49438877	0.49358013	0.49358004	0.49061258	0.4905637	0.4905637
7.0095701	0.50048201	0.49966457	0.49966448	0.49666421	0.49661483	0.49661483
7.2731651	0.50654322	0.50571714	0.50571705	0.50268458	0.50263471	0.50263471
7.5466726	0.51256614	0.51173161	0.51173152	0.50866749	0.50861714	0.50861714
7.8304654	0.51854463	0.51770183	0.51770174	0.51460684	0.51455602	0.51455601
8.1249302	0.52447267	0.52362179	0.5236217	0.52049665	0.52044537	0.52044536
8.4304684	0.53034442	0.52948566	0.52948557	0.52633112	0.52627939	0.52627939
8.7474963	0.53615419	0.53528779	0.53528769	0.53210464	0.53205247	0.53205247
9.0764461	0.54189655	0.54102271	0.54102261	0.5378118	0.5377592	0.5377592
9.417766	0.54756623	0.5466852	0.5466851	0.5434474	0.54339439	0.54339439
9.7719213	0.55315816	0.55227018	0.55227008	0.54900642	0.54895301	0.54895301
10.139395	0.55866718	0.55777251	0.55777241	0.55448375	0.55442996	0.55442996
10.520687	0.56408713	0.56318604	0.56318594	0.55987331	0.55981915	0.55981915
10.916317	0.56940349	0.56849629	0.56849619	0.56516072	0.56510621	0.5651062
11.326826	0.5741445	0.57323225	0.57323215	0.56987774	0.56982294	0.56982293
11.752771	0.57604495	0.57513228	0.57513218	0.57177595	0.57172114	0.57172113
12.194734	0.57771722	0.57680463	0.57680453	0.57344829	0.5733935	0.57339349
12.653318	0.57933871	0.57842641	0.5784263	0.57507087	0.57501611	0.5750161
13.129146	0.58091805	0.58000624	0.58000614	0.5766523	0.57659758	0.57659757
13.622868	0.58245805	0.58154695	0.58154685	0.5781954	0.57814073	0.57814072
14.135156	0.58396049	0.58305031	0.5830502	0.57970196	0.57964735	0.57964735
14.666709	0.58542686	0.58451781	0.58451771	0.58117351	0.58111898	0.58111898
15.218251	0.58685855	0.58595087	0.58595076	0.58261149	0.58255705	0.58255705
15.790533	0.58825696	0.58735088	0.58735077	0.58401731	0.58396298	0.58396297
16.384336	0.58962348	0.58871923	0.58871913	0.58539241	0.5853382	0.58533819
17.00047	0.59095951	0.59005735	0.59005725	0.58673822	0.58668414	0.58668413
17.639773	0.59226649	0.59136667	0.59136657	0.58805623	0.58800229	0.58800229
18.303117	0.59354587	0.59264867	0.59264856	0.58934792	0.58929415	0.58929414
18.991406	0.59479914	0.59390482	0.59390472	0.59061483	0.59056123	0.59056123
19.705578	0.59602781	0.59513666	0.59513656	0.5918585	0.59180511	0.5918051
20.446607	0.59723342	0.59634574	0.59634564	0.59308053	0.59302735	0.59302734
21.215502	0.59841754	0.59753362	0.59753352	0.59428252	0.59422956	0.59422956
22.013311	0.59958175	0.59870191	0.59870181	0.5954661	0.59541339	0.59541338
22.841122	0.60072765	0.59985221	0.59985211	0.59663291	0.59658046	0.59658045
23.700063	0.60185688	0.60098617	0.60098607	0.59778462	0.59773245	0.59773244
24.591304	0.60297106	0.60210542	0.60210531	0.59892289	0.59887103	0.59887102
25.516061	0.60407185	0.6032116	0.6032115	0.60004941	0.59999786	0.59999785
26.475593	0.60516087	0.60430639	0.60430628	0.60116583	0.60111462	0.60111461
27.471208	0.60623977	0.6053914	0.6053913	0.60227381	0.60222296	0.60222296
28.504263	0.60731016	0.60646826	0.60646817	0.60337499	0.60332452	0.60332451
29.576167	0.60837365	0.60753859	0.60753849	0.60447096	0.60442089	0.60442088
30.688379	0.6094318	0.60860392	0.60860383	0.60556328	0.60551361	0.60551361
31.842416	0.61048612	0.60966579	0.60966569	0.60665343	0.60660419	0.60660419
33.039851	0.61153808	0.61072563	0.61072553	0.60774283	0.60769404	0.60769403
34.282315	0.61258904	0.61178482	0.61178473	0.60883281	0.60878448	0.60878448
35.571502	0.61364032	0.61284465	0.61284456	0.60992459	0.60987674	0.60987674
36.909169	0.6146931	0.61390629	0.6139062	0.61101928	0.61097192	0.61097192
38.297139	0.61574846	0.61497079	0.6149707	0.61211783	0.61207098	0.61207098
39.737304	0.61680735	0.61603908	0.61603899	0.61322107	0.61317474	0.61317473
41.231626	0.61787056	0.61711192	0.61711183	0.61432965	0.61428383	0.61428382
42.782142	0.61893873	0.61818991	0.61818982	0.61544402	0.61539873	0.61539872
44.390965	0.62001232	0.61927348	0.61927339	0.61656449	0.61651973	0.61651972
46.060288	0.62109163	0.62036287	0.62036279	0.61769113	0.6176469	0.6176469
47.792386	0.62217673	0.62145815	0.62145806	0.61882385	0.61878016	0.61878015
49.58962	0.62326755	0.62255917	0.62255909	0.61996235	0.61991918	0.61991918
51.454439	0.6243638	0.6236656	0.62366552	0.62110614	0.62106349	0.62106349
53.389384	0.625465	0.62477694	0.62477686	0.62225454	0.62221241	0.6222124
55.397093	0.62657052	0.62589249	0.62589241	0.62340671	0.62336508	0.62336507
57.480302	0.62767952	0.62701138	0.62701131	0.62456164	0.62452049	0.62452049
59.641849	0.62879104	0.62813261	0.62813254	0.62571818	0.62567751	0.62567751
61.884682	0.62990397	0.62925503	0.62925496	0.62687507	0.62683486	0.62683485
64.211857	0.63101706	0.63037738	0.63037731	0.62803092	0.62799116	0.62799115
66.626545	0.63212898	0.63149828	0.63149821	0.62918429	0.62914496	0.62914495
69.132038	0.63323831	0.63261629	0.63261623	0.63033366	0.63029473	0.63029473
71.731749	0.63434357	0.63372992	0.63372986	0.63147746	0.63143893	0.63143892
74.429223	0.63544323	0.63483762	0.63483756	0.63261411	0.63257595	0.63257595
77.228136	0.63653573	0.63593784	0.63593777	0.63374203	0.63370422	0.63370421
80.132301	0.63761953	0.63702899	0.63702893	0.63485962	0.63482215	0.63482214
83.145678	0.63869307	0.63810954	0.63810949	0.63596534	0.63592818	0.63592818
86.272373	0.63975482	0.63917796	0.6391779	0.63705766	0.6370208	0.6370208
89.516647	0.64080329	0.64023275	0.6402327	0.63813512	0.63809854	0.63809854
92.882923	0.64183703	0.64127249	0.64127243	0.6391963	0.63915998	0.63915998
96.375787	0.64285467	0.64229578	0.64229573	0.64023985	0.64020378	0.64020377
100	0.64385487	0.64330132	0.64330127	0.6412645	0.64122865	0.64122865


==> graphics/data/rail_r25_Response.dat <==
1e-06	5.5005015e-07	5.4958667e-07	5.4959269e-07	5.4959267e-07	5.4958742e-07	5.4958886e-07	5.4958886e-07
1.037605e-06	5.5000279e-07	5.4953974e-07	5.4954575e-07	5.4954573e-07	5.4954049e-07	5.4954192e-07	5.4954192e-07
1.0766242e-06	5.4995182e-07	5.4948923e-07	5.4949523e-07	5.4949522e-07	5.4948998e-07	5.4949141e-07	5.4949141e-07
1.1171107e-06	5.4989696e-07	5.4943486e-07	5.4944087e-07	5.4944085e-07	5.4943562e-07	5.4943705e-07	5.4943705e-07
1.1591196e-06	5.4983792e-07	5.4937636e-07	5.4938236e-07	5.4938235e-07	5.4937712e-07	5.4937855e-07	5.4937855e-07
1.2027083e-06	5.4977439e-07	5.493134e-07	5.493194e-07	5.4931938e-07	5.4931416e-07	5.4931559e-07	5.4931559e-07
1.2479362e-06	5.4970603e-07	5.4924566e-07	5.4925164e-07	5.4925163e-07	5.4924642e-07	5.4924785e-07	5.4924784e-07
1.2948649e-06	5.4963247e-07	5.4917276e-07	5.4917874e-07	5.4917873e-07	5.4917352e-07	5.4917495e-07	5.4917494e-07
1.3435583e-06	5.4955331e-07	5.4909432e-07	5.4910029e-07	5.4910028e-07	5.4909508e-07	5.4909651e-07	5.490965e-07
1.3940828e-06	5.4946814e-07	5.4900991e-07	5.4901589e-07	5.4901587e-07	5.4901068e-07	5.4901211e-07	5.490121e-07
1.4465073e-06	5.4937651e-07	5.4891911e-07	5.4892507e-07	5.4892506e-07	5.4891988e-07	5.489213e-07	5.489213e-07
1.5009033e-06	5.4927793e-07	5.4882141e-07	5.4882737e-07	5.4882736e-07	5.4882218e-07	5.488236e-07	5.488236e-07
1.5573448e-06	5.4917187e-07	5.4871631e-07	5.4872226e-07	5.4872225e-07	5.4871708e-07	5.487185e-07	5.487185e-07
1.6159088e-06	5.4905779e-07	5.4860324e-07	5.4860919e-07	5.4860917e-07	5.4860402e-07	5.4860544e-07	5.4860544e-07
1.676675e-06	5.4893507e-07	5.4848162e-07	5.4848756e-07	5.4848755e-07	5.4848241e-07	5.4848382e-07	5.4848382e-07
1.7397264e-06	5.4880307e-07	5.4835081e-07	5.4835673e-07	5.4835672e-07	5.483516e-07	5.4835301e-07	5.4835301e-07
1.8051489e-06	5.4866111e-07	5.4821012e-07	5.4821603e-07	5.4821602e-07	5.4821091e-07	5.4821232e-07	5.4821231e-07
1.8730315e-06	5.4850844e-07	5.4805881e-07	5.4806471e-07	5.480647e-07	5.480596e-07	5.4806101e-07	5.4806101e-07
1.9434669e-06	5.4834426e-07	5.478961e-07	5.4790199e-07	5.4790198e-07	5.478969e-07	5.478983e-07	5.478983e-07
2.016551e-06	5.4816773e-07	5.4772114e-07	5.4772702e-07	5.4772701e-07	5.4772195e-07	5.4772335e-07	5.4772335e-07
2.0923835e-06	5.4797794e-07	5.4753304e-07	5.475389e-07	5.4753889e-07	5.4753385e-07	5.4753525e-07	5.4753524e-07
2.1710676e-06	5.4777391e-07	5.4733082e-07	5.4733667e-07	5.4733666e-07	5.4733163e-07	5.4733303e-07	5.4733303e-07
2.2527106e-06	5.475546e-07	5.4711344e-07	5.4711928e-07	5.4711927e-07	5.4711427e-07	5.4711566e-07	5.4711566e-07
2.3374239e-06	5.4731888e-07	5.4687981e-07	5.4688564e-07	5.4688562e-07	5.4688064e-07	5.4688203e-07	5.4688203e-07
2.4253227e-06	5.4706557e-07	5.4662874e-07	5.4663454e-07	5.4663453e-07	5.4662958e-07	5.4663096e-07	5.4663096e-07
2.5165271e-06	5.467934e-07	5.4635896e-07	5.4636474e-07	5.4636473e-07	5.463598e-07	5.4636118e-07	5.4636118e-07
2.6111611e-06	5.4650099e-07	5.4606911e-07	5.4607488e-07	5.4607487e-07	5.4606997e-07	5.4607134e-07	5.4607134e-07
2.7093539e-06	5.4618689e-07	5.4575777e-07	5.4576352e-07	5.4576351e-07	5.4575864e-07	5.4576e-07	5.4576e-07
2.8112392e-06	5.4584956e-07	5.4542339e-07	5.4542911e-07	5.454291e-07	5.4542426e-07	5.4542562e-07	5.4542562e-07
2.9169559e-06	5.4548735e-07	5.4506432e-07	5.4507002e-07	5.4507001e-07	5.4506521e-07	5.4506656e-07	5.4506656e-07
3.0266481e-06	5.4509848e-07	5.4467883e-07	5.446845e-07	5.4468449e-07	5.4467973e-07	5.4468107e-07	5.4468107e-07
3.1404652e-06	5.446811e-07	5.4426505e-07	5.442707e-07	5.4427069e-07	5.4426596e-07	5.442673e-07	5.442673e-07
3.2585625e-06	5.442332e-07	5.4382101e-07	5.4382663e-07	5.4382662e-07	5.4382193e-07	5.4382326e-07	5.4382326e-07
3.3811008e-06	5.4375268e-07	5.4334461e-07	5.4335019e-07	5.4335018e-07	5.4334554e-07	5.4334687e-07	5.4334686e-07
3.5082471e-06	5.4323729e-07	5.4283362e-07	5.4283917e-07	5.4283916e-07	5.4283457e-07	5.4283588e-07	5.4283588e-07
3.6401748e-06	5.4268465e-07	5.4228568e-07	5.4229119e-07	5.4229118e-07	5.4228664e-07	5.4228795e-07	5.4228794e-07
3.7770637e-06	5.4209225e-07	5.4169829e-07	5.4170376e-07	5.4170375e-07	5.4169927e-07	5.4170056e-07	5.4170056e-07
3.9191002e-06	5.4145744e-07	5.4106881e-07	5.4107424e-07	5.4107423e-07	5.410698e-07	5.4107109e-07	5.4107109e-07
4.0664781e-06	5.4077739e-07	5.4039444e-07	5.4039983e-07	5.4039982e-07	5.4039546e-07	5.4039673e-07	5.4039673e-07
4.2193981e-06	5.4004915e-07	5.3967226e-07	5.396776e-07	5.3967759e-07	5.3967329e-07	5.3967455e-07	5.3967455e-07
4.3780686e-06	5.3926961e-07	5.3889915e-07	5.3890444e-07	5.3890443e-07	5.389002e-07	5.3890145e-07	5.3890145e-07
4.542706e-06	5.384355e-07	5.3807187e-07	5.3807711e-07	5.380771e-07	5.3807294e-07	5.3807418e-07	5.3807417e-07
4.7135345e-06	5.3754339e-07	5.3718701e-07	5.3719219e-07	5.3719218e-07	5.371881e-07	5.3718932e-07	5.3718932e-07
4.8907871e-06	5.3658969e-07	5.3624099e-07	5.3624611e-07	5.362461e-07	5.3624211e-07	5.3624331e-07	5.3624331e-07
5.0747052e-06	5.3557065e-07	5.3523009e-07	5.3523515e-07	5.3523514e-07	5.3523123e-07	5.3523242e-07	5.3523242e-07
5.2655396e-06	5.3448238e-07	5.3415043e-07	5.3415542e-07	5.3415541e-07	5.341516e-07	5.3415277e-07	5.3415276e-07
5.4635504e-06	5.3332081e-07	5.3299796e-07	5.3300288e-07	5.3300287e-07	5.3299916e-07	5.3300031e-07	5.3300031e-07
5.6690073e-06	5.3208177e-07	5.3176851e-07	5.3177336e-07	5.3177335e-07	5.3176974e-07	5.3177087e-07	5.3177087e-07
5.8821904e-06	5.3076091e-07	5.3045776e-07	5.3046253e-07	5.3046252e-07	5.3045902e-07	5.3046013e-07	5.3046013e-07
6.1033903e-06	5.2935377e-07	5.2906126e-07	5.2906594e-07	5.2906594e-07	5.2906255e-07	5.2906364e-07	5.2906363e-07
6.3329084e-06	5.2785577e-07	5.2757445e-07	5.2757904e-07	5.2757904e-07	5.2757576e-07	5.2757683e-07	5.2757683e-07
6.5710575e-06	5.2626225e-07	5.2599265e-07	5.2599715e-07	5.2599715e-07	5.25994e-07	5.2599504e-07	5.2599504e-07
6.8181623e-06	5.2456846e-07	5.2431112e-07	5.2431553e-07	5.2431553e-07	5.243125e-07	5.2431352e-07	5.2431352e-07
7.0745594e-06	5.2276956e-07	5.2252506e-07	5.2252936e-07	5.2252936e-07	5.2252647e-07	5.2252746e-07	5.2252746e-07
7.3405984e-06	5.2086073e-07	5.206296e-07	5.206338e-07	5.206338e-07	5.2063105e-07	5.2063202e-07	5.2063201e-07
7.6166417e-06	5.188371e-07	5.1861989e-07	5.1862398e-07	5.1862398e-07	5.1862137e-07	5.1862231e-07	5.1862231e-07
7.9030657e-06	5.1669382e-07	5.1649108e-07	5.1649506e-07	5.1649506e-07	5.164926e-07	5.1649351e-07	5.1649351e-07
8.2002606e-06	5.1442613e-07	5.1423838e-07	5.1424224e-07	5.1424224e-07	5.1423994e-07	5.1424082e-07	5.1424081e-07
8.5086316e-06	5.1202932e-07	5.1185708e-07	5.1186081e-07	5.1186081e-07	5.1185867e-07	5.1185951e-07	5.1185951e-07
8.8285988e-06	5.0949882e-07	5.0934258e-07	5.0934618e-07	5.0934618e-07	5.093442e-07	5.0934502e-07	5.0934502e-07
9.1605985e-06	5.0683024e-07	5.0669046e-07	5.0669393e-07	5.0669393e-07	5.0669212e-07	5.066929e-07	5.066929e-07
9.505083e-06	5.0401937e-07	5.0389649e-07	5.0389983e-07	5.0389983e-07	5.0389818e-07	5.0389893e-07	5.0389893e-07
9.8625218e-06	5.0106227e-07	5.009567e-07	5.0095989e-07	5.009599e-07	5.0095842e-07	5.0095913e-07	5.0095913e-07
1.0233402e-05	4.9795529e-07	4.9786738e-07	4.9787043e-07	4.9787044e-07	4.9786914e-07	4.9786981e-07	4.9786981e-07
1.0618229e-05	4.9469509e-07	4.9462518e-07	4.9462809e-07	4.9462809e-07	4.9462696e-07	4.946276e-07	4.946276e-07
1.1017528e-05	4.9127874e-07	4.912271e-07	4.9122986e-07	4.9122986e-07	4.9122891e-07	4.9122951e-07	4.9122951e-07
1.1431843e-05	4.8770368e-07	4.8767055e-07	4.8767316e-07	4.8767317e-07	4.8767238e-07	4.8767295e-07	4.8767295e-07
1.1861737e-05	4.8396784e-07	4.8395339e-07	4.8395585e-07	4.8395585e-07	4.8395525e-07	4.8395577e-07	4.8395577e-07
1.2307798e-05	4.8006959e-07	4.8007396e-07	4.8007626e-07	4.8007627e-07	4.8007583e-07	4.8007632e-07	4.8007632e-07
1.2770633e-05	4.7600783e-07	4.7603109e-07	4.7603324e-07	4.7603324e-07	4.7603298e-07	4.7603343e-07	4.7603343e-07
1.3250873e-05	4.7178199e-07	4.7182415e-07	4.7182615e-07	4.7182616e-07	4.7182605e-07	4.7182647e-07	4.7182646e-07
1.3749172e-05	4.6739203e-07	4.6745307e-07	4.6745491e-07	4.6745492e-07	4.6745498e-07	4.6745535e-07	4.6745535e-07
1.426621e-05	4.628385e-07	4.6291832e-07	4.6292001e-07	4.6292002e-07	4.6292024e-07	4.6292057e-07	4.6292057e-07
1.4802691e-05	4.5812249e-07	4.5822095e-07	4.5822249e-07	4.582225e-07	4.5822287e-07	4.5822317e-07	4.5822317e-07
1.5359347e-05	4.5324567e-07	4.5336259e-07	4.5336397e-07	4.5336398e-07	4.533645e-07	4.5336476e-07	4.5336476e-07
1.5936935e-05	4.4821029e-07	4.4834541e-07	4.4834664e-07	4.4834665e-07	4.4834731e-07	4.4834754e-07	4.4834754e-07
1.6536244e-05	4.4301916e-07	4.4317219e-07	4.4317326e-07	4.4317328e-07	4.4317407e-07	4.4317426e-07	4.4317426e-07
1.715809e-05	4.3767563e-07	4.3784621e-07	4.3784715e-07	4.3784716e-07	4.3784809e-07	4.3784824e-07	4.3784824e-07
1.780332e-05	4.3218361e-07	4.3237136e-07	4.3237214e-07	4.3237216e-07	4.3237321e-07	4.3237333e-07	4.3237333e-07
1.8472814e-05	4.2654753e-07	4.2675199e-07	4.2675264e-07	4.2675266e-07	4.2675382e-07	4.2675391e-07	4.2675391e-07
1.9167485e-05	4.2077236e-07	4.2099303e-07	4.2099354e-07	4.2099355e-07	4.2099483e-07	4.2099488e-07	4.2099488e-07
1.9888279e-05	4.1486355e-07	4.1509987e-07	4.1510024e-07	4.1510026e-07	4.1510164e-07	4.1510166e-07	4.1510166e-07
2.0636178e-05	4.0882705e-07	4.0907841e-07	4.0907865e-07	4.0907867e-07	4.0908014e-07	4.0908013e-07	4.0908013e-07
2.1412202e-05	4.026693e-07	4.0293502e-07	4.0293514e-07	4.0293515e-07	4.0293672e-07	4.0293668e-07	4.0293668e-07
2.2217408e-05	3.9639721e-07	3.9667655e-07	3.9667655e-07	3.9667656e-07	3.9667821e-07	3.9667815e-07	3.9667815e-07
2.3052894e-05	3.9001815e-07	3.903103e-07	3.9031018e-07	3.903102e-07	3.9031192e-07	3.9031183e-07	3.9031183e-07
2.3919798e-05	3.8353993e-07	3.8384402e-07	3.8384378e-07	3.838438e-07	3.838456e-07	3.8384548e-07	3.8384548e-07
2.4819303e-05	3.7697082e-07	3.7728589e-07	3.7728555e-07	3.7728556e-07	3.7728743e-07	3.7728728e-07	3.7728728e-07
2.5752633e-05	3.7031951e-07	3.7064453e-07	3.7064407e-07	3.7064409e-07	3.7064601e-07	3.7064584e-07	3.7064584e-07
2.6721062e-05	3.6359509e-07	3.6392894e-07	3.6392839e-07	3.6392841e-07	3.6393038e-07	3.6393019e-07	3.6393019e-07
2.7725908e-05	3.5680706e-07	3.5714855e-07	3.571479e-07	3.5714792e-07	3.5714994e-07	3.5714973e-07	3.5714973e-07
2.8768541e-05	3.4996527e-07	3.5031313e-07	3.503124e-07	3.5031242e-07	3.5031448e-07	3.5031425e-07	3.5031425e-07
2.9850382e-05	3.4307993e-07	3.4343282e-07	3.43432e-07	3.4343202e-07	3.4343412e-07	3.4343387e-07	3.4343387e-07
3.0972907e-05	3.3616153e-07	3.3651804e-07	3.3651715e-07	3.3651717e-07	3.3651929e-07	3.3651902e-07	3.3651902e-07
3.2137643e-05	3.2922083e-07	3.2957951e-07	3.2957855e-07	3.2957857e-07	3.2958071e-07	3.2958043e-07	3.2958043e-07
3.334618e-05	3.2226881e-07	3.2262816e-07	3.2262713e-07	3.2262715e-07	3.2262931e-07	3.2262901e-07	3.2262901e-07
3.4600164e-05	3.1531662e-07	3.1567509e-07	3.1567401e-07	3.1567403e-07	3.156762e-07	3.1567589e-07	3.1567589e-07
3.5901304e-05	3.0837549e-07	3.0873155e-07	3.0873042e-07	3.0873044e-07	3.0873261e-07	3.0873229e-07	3.0873229e-07
3.7251373e-05	3.0145672e-07	3.0180883e-07	3.0180765e-07	3.0180767e-07	3.0180984e-07	3.0180951e-07	3.0180951e-07
3.8652212e-05	2.9457158e-07	2.9491821e-07	2.94917e-07	2.9491702e-07	2.9491918e-07	2.9491885e-07	2.9491885e-07
4.0105729e-05	2.8773123e-07	2.8807093e-07	2.880697e-07	2.8806971e-07	2.8807185e-07	2.8807152e-07	2.8807152e-07
4.1613906e-05	2.8094668e-07	2.8127808e-07	2.8127682e-07	2.8127683e-07	2.8127895e-07	2.8127861e-07	2.8127861e-07
4.3178797e-05	2.7422871e-07	2.7455051e-07	2.7454924e-07	2.7454926e-07	2.7455135e-07	2.7455101e-07	2.7455101e-07
4.4802537e-05	2.6758777e-07	2.6789883e-07	2.6789756e-07	2.6789757e-07	2.6789963e-07	2.6789929e-07	2.6789929e-07
4.6487337e-05	2.6103392e-07	2.6133326e-07	2.6133199e-07	2.61332e-07	2.6133402e-07	2.6133368e-07	2.6133368e-07
4.8235494e-05	2.5457674e-07	2.5486356e-07	2.548623e-07	2.5486231e-07	2.5486429e-07	2.5486395e-07	2.5486395e-07
5.0049391e-05	2.4822523e-07	2.4849897e-07	2.4849772e-07	2.4849773e-07	2.4849966e-07	2.4849933e-07	2.4849933e-07
5.1931499e-05	2.4198774e-07	2.4224807e-07	2.4224684e-07	2.4224686e-07	2.4224874e-07	2.4224841e-07	2.4224841e-07
5.3884384e-05	2.3587183e-07	2.361187e-07	2.3611751e-07	2.3611753e-07	2.3611935e-07	2.3611904e-07	2.3611904e-07
5.5910708e-05	2.2988418e-07	2.3011786e-07	2.3011671e-07	2.3011672e-07	2.3011849e-07	2.3011819e-07	2.3011819e-07
5.8013231e-05	2.2403048e-07	2.2425152e-07	2.2425041e-07	2.2425042e-07	2.2425215e-07	2.2425185e-07	2.2425185e-07
6.019482e-05	2.1831527e-07	2.1852457e-07	2.1852351e-07	2.1852352e-07	2.1852519e-07	2.1852491e-07	2.1852491e-07
6.2458447e-05	2.1274189e-07	2.1294061e-07	2.1293961e-07	2.1293962e-07	2.1294124e-07	2.1294097e-07	2.1294097e-07
6.4807198e-05	2.0731229e-07	2.0750191e-07	2.0750097e-07	2.0750097e-07	2.0750256e-07	2.075023e-07	2.075023e-07
6.7244274e-05	2.0202701e-07	2.0220926e-07	2.0220837e-07	2.0220838e-07	2.0220992e-07	2.0220968e-07	2.0220968e-07
6.9772996e-05	1.9688514e-07	1.9706191e-07	1.9706108e-07	1.9706109e-07	1.970626e-07	1.9706237e-07	1.9706237e-07
7.2396811e-05	1.9188432e-07	1.9205761e-07	1.9205684e-07	1.9205685e-07	1.9205834e-07	1.9205813e-07	1.9205812e-07
7.5119295e-05	1.8702079e-07	1.8719265e-07	1.8719194e-07	1.8719195e-07	1.8719342e-07	1.8719322e-07	1.8719322e-07
7.7944158e-05	1.8228959e-07	1.8246199e-07	1.8246135e-07	1.8246136e-07	1.8246282e-07	1.8246263e-07	1.8246263e-07
8.0875249e-05	1.7768474e-07	1.7785951e-07	1.7785893e-07	1.7785893e-07	1.7786039e-07	1.7786022e-07	1.7786022e-07
8.3916564e-05	1.7319949e-07	1.7337824e-07	1.7337771e-07	1.7337771e-07	1.7337918e-07	1.7337901e-07	1.7337901e-07
8.7072248e-05	1.6882661e-07	1.6901066e-07	1.6901019e-07	1.6901019e-07	1.6901166e-07	1.6901151e-07	1.6901151e-07
9.0346602e-05	1.6455872e-07	1.6474907e-07	1.6474864e-07	1.6474865e-07	1.6475014e-07	1.6474999e-07	1.6474999e-07
9.3744088e-05	1.6038855e-07	1.6058584e-07	1.6058545e-07	1.6058545e-07	1.6058696e-07	1.6058682e-07	1.6058682e-07
9.7269336e-05	1.5630915e-07	1.5651368e-07	1.5651333e-07	1.5651333e-07	1.5651485e-07	1.5651472e-07	1.5651472e-07
0.00010092715	1.5231414e-07	1.5252587e-07	1.5252555e-07	1.5252555e-07	1.525271e-07	1.5252697e-07	1.5252697e-07
0.00010472252	1.4839783e-07	1.4861641e-07	1.4861612e-07	1.4861612e-07	1.4861769e-07	1.4861757e-07	1.4861757e-07
0.00010866061	1.4455529e-07	1.447801e-07	1.4477984e-07	1.4477984e-07	1.4478143e-07	1.4478131e-07	1.4478131e-07
0.0001127468	1.4078241e-07	1.4101261e-07	1.4101237e-07	1.4101237e-07	1.4101398e-07	1.4101386e-07	1.4101386e-07
0.00011698664	1.3707585e-07	1.3731042e-07	1.373102e-07	1.373102e-07	1.3731182e-07	1.3731171e-07	1.3731171e-07
0.00012138593	1.3343305e-07	1.3367084e-07	1.3367063e-07	1.3367063e-07	1.3367227e-07	1.3367216e-07	1.3367216e-07
0.00012595065	1.2985215e-07	1.300919e-07	1.300917e-07	1.300917e-07	1.3009334e-07	1.3009324e-07	1.3009324e-07
0.00013068702	1.2633188e-07	1.2657228e-07	1.265721e-07	1.265721e-07	1.2657374e-07	1.2657364e-07	1.2657364e-07
0.00013560151	1.2287153e-07	1.2311125e-07	1.2311108e-07	1.2311108e-07	1.2311272e-07	1.2311262e-07	1.2311261e-07
0.00014070081	1.1947081e-07	1.1970852e-07	1.1970836e-07	1.1970836e-07	1.1970999e-07	1.1970989e-07	1.1970989e-07
0.00014599187	1.1612979e-07	1.1636421e-07	1.1636405e-07	1.1636405e-07	1.1636567e-07	1.1636557e-07	1.1636557e-07
0.00015148189	1.1284881e-07	1.130787e-07	1.1307855e-07	1.1307855e-07	1.1308015e-07	1.1308005e-07	1.1308005e-07
0.00015717837	1.0962842e-07	1.0985261e-07	1.0985247e-07	1.0985247e-07	1.0985405e-07	1.0985395e-07	1.0985395e-07
0.00016308907	1.0646928e-07	1.0668671e-07	1.0668657e-07	1.0668657e-07	1.0668812e-07	1.0668803e-07	1.0668803e-07
0.00016922204	1.0337214e-07	1.0358184e-07	1.035817e-07	1.035817e-07	1.0358322e-07	1.0358313e-07	1.0358313e-07
0.00017558563	1.0033777e-07	1.0053886e-07	1.0053873e-07	1.0053872e-07	1.0054021e-07	1.0054012e-07	1.0054012e-07
0.00018218853	9.7366922e-08	9.7558647e-08	9.7558511e-08	9.755851e-08	9.7559956e-08	9.755987e-08	9.7559869e-08
0.00018903974	9.4460297e-08	9.4641998e-08	9.4641863e-08	9.4641862e-08	9.4643264e-08	9.464318e-08	9.464318e-08
0.00019614858	9.1618514e-08	9.1789644e-08	9.1789511e-08	9.1789509e-08	9.1790865e-08	9.1790783e-08	9.1790782e-08
0.00020352475	8.8842095e-08	8.9002213e-08	8.900208e-08	8.9002079e-08	8.9003385e-08	8.9003305e-08	8.9003304e-08
0.0002111783	8.6131449e-08	8.6280212e-08	8.628008e-08	8.6280079e-08	8.6281332e-08	8.6281255e-08	8.6281254e-08
0.00021911967	8.348686e-08	8.362402e-08	8.3623889e-08	8.3623888e-08	8.3625086e-08	8.3625011e-08	8.362501e-08
0.00022735967	8.0908486e-08	8.1033879e-08	8.1033748e-08	8.1033747e-08	8.1034888e-08	8.1034815e-08	8.1034814e-08
0.00023590953	7.8396352e-08	7.8509891e-08	7.850976e-08	7.8509759e-08	7.8510841e-08	7.8510771e-08	7.851077e-08
0.00024478092	7.5950355e-08	7.6052021e-08	7.6051889e-08	7.6051888e-08	7.605291e-08	7.6052842e-08	7.6052841e-08
0.00025398591	7.3570265e-08	7.3660095e-08	7.3659963e-08	7.3659962e-08	7.3660922e-08	7.3660857e-08	7.3660856e-08
0.00026353705	7.1255732e-08	7.1333812e-08	7.1333678e-08	7.1333678e-08	7.1334576e-08	7.1334512e-08	7.1334512e-08
0.00027344737	6.900629e-08	6.9072743e-08	6.9072609e-08	6.9072608e-08	6.9073443e-08	6.9073382e-08	6.9073382e-08
0.00028373036	6.6821367e-08	6.6876347e-08	6.6876211e-08	6.6876211e-08	6.6876983e-08	6.6876924e-08	6.6876923e-08
0.00029440005	6.4700295e-08	6.4743973e-08	6.4743836e-08	6.4743835e-08	6.4744543e-08	6.4744487e-08	6.4744486e-08
0.00030547097	6.2642313e-08	6.2674874e-08	6.2674734e-08	6.2674734e-08	6.2675378e-08	6.2675324e-08	6.2675323e-08
0.00031695821	6.0646581e-08	6.0668214e-08	6.0668072e-08	6.0668071e-08	6.0668652e-08	6.06686e-08	6.0668599e-08
0.00032887743	5.8712186e-08	5.872308e-08	5.8722934e-08	5.8722934e-08	5.8723452e-08	5.8723401e-08	5.8723401e-08
0.00034124487	5.6838151e-08	5.6838489e-08	5.6838341e-08	5.6838341e-08	5.6838795e-08	5.6838747e-08	5.6838746e-08
0.00035407739	5.5023444e-08	5.5013402e-08	5.501325e-08	5.501325e-08	5.5013643e-08	5.5013596e-08	5.5013595e-08
0.00036739248	5.3266987e-08	5.3246729e-08	5.3246573e-08	5.3246573e-08	5.3246903e-08	5.3246858e-08	5.3246858e-08
0.00038120828	5.1567659e-08	5.1537337e-08	5.1537177e-08	5.1537177e-08	5.1537446e-08	5.1537402e-08	5.1537402e-08
0.00039554362	4.9924307e-08	4.9884063e-08	4.9883899e-08	4.9883899e-08	4.9884107e-08	4.9884065e-08	4.9884064e-08
0.00041041805	4.8335751e-08	4.8285717e-08	4.8285547e-08	4.8285548e-08	4.8285695e-08	4.8285655e-08	4.8285654e-08
0.00042585183	4.680079e-08	4.6741089e-08	4.6740915e-08	4.6740915e-08	4.6741003e-08	4.6740964e-08	4.6740963e-08
0.000441866	4.5318205e-08	4.5248959e-08	4.5248779e-08	4.5248779e-08	4.5248808e-08	4.524877e-08	4.524877e-08
0.00045848238	4.3886768e-08	4.3808097e-08	4.3807911e-08	4.3807912e-08	4.3807882e-08	4.3807845e-08	4.3807845e-08
0.00047572361	4.2505243e-08	4.2417272e-08	4.241708e-08	4.2417081e-08	4.2416994e-08	4.2416958e-08	4.2416958e-08
0.00049361321	4.1172392e-08	4.1075255e-08	4.1075057e-08	4.1075057e-08	4.1074913e-08	4.1074878e-08	4.1074878e-08
0.00051217554	3.9886978e-08	3.9780822e-08	3.9780617e-08	3.9780617e-08	3.9780416e-08	3.9780382e-08	3.9780382e-08
0.00053143592	3.8647765e-08	3.8532756e-08	3.8532544e-08	3.8532545e-08	3.8532288e-08	3.8532255e-08	3.8532255e-08
0.00055142057	3.7453527e-08	3.7329855e-08	3.7329636e-08	3.7329637e-08	3.7329323e-08	3.7329291e-08	3.7329291e-08
0.00057215676	3.6303043e-08	3.6170926e-08	3.6170699e-08	3.61707e-08	3.6170332e-08	3.61703e-08	3.61703e-08
0.00059367272	3.5195108e-08	3.5054793e-08	3.5054559e-08	3.505456e-08	3.5054136e-08	3.5054105e-08	3.5054105e-08
0.0006159978	3.4128525e-08	3.3980296e-08	3.3980054e-08	3.3980055e-08	3.3979576e-08	3.3979546e-08	3.3979546e-08
0.00063916241	3.3102114e-08	3.2946291e-08	3.2946041e-08	3.2946042e-08	3.2945509e-08	3.294548e-08	3.294548e-08
0.00066319812	3.211471e-08	3.1951653e-08	3.1951395e-08	3.1951396e-08	3.1950809e-08	3.195078e-08	3.195078e-08
0.0006881377	3.1165166e-08	3.0995275e-08	3.0995008e-08	3.0995009e-08	3.0994369e-08	3.099434e-08	3.099434e-08
0.00071401513	3.0252352e-08	3.0076067e-08	3.0075792e-08	3.0075793e-08	3.0075099e-08	3.0075071e-08	3.0075071e-08
0.00074086568	2.9375156e-08	2.9192958e-08	2.9192674e-08	2.9192675e-08	2.9191928e-08	2.91919e-08	2.91919e-08
0.00076872595	2.8532486e-08	2.8344895e-08	2.8344603e-08	2.8344604e-08	2.8343804e-08	2.8343776e-08	2.8343776e-08
0.00079763391	2.772327e-08	2.7530844e-08	2.7530543e-08	2.7530544e-08	2.752969e-08	2.7529663e-08	2.7529663e-08
0.00082762895	2.6946453e-08	2.6749785e-08	2.6749475e-08	2.6749476e-08	2.674857e-08	2.6748543e-08	2.6748543e-08
0.00085875195	2.6201004e-08	2.6000717e-08	2.6000399e-08	2.60004e-08	2.5999441e-08	2.5999414e-08	2.5999414e-08
0.00089104533	2.5485907e-08	2.5282656e-08	2.5282328e-08	2.5282329e-08	2.5281318e-08	2.5281291e-08	2.5281292e-08
0.00092455311	2.4800169e-08	2.4594629e-08	2.4594292e-08	2.4594293e-08	2.459323e-08	2.4593204e-08	2.4593204e-08
0.00095932095	2.4142814e-08	2.3935682e-08	2.3935336e-08	2.3935337e-08	2.3934223e-08	2.3934197e-08	2.3934197e-08
0.00099539623	2.3512886e-08	2.3304873e-08	2.3304518e-08	2.3304519e-08	2.3303354e-08	2.3303329e-08	2.3303329e-08
0.0010328281	2.2909446e-08	2.2701273e-08	2.2700909e-08	2.270091e-08	2.2699695e-08	2.269967e-08	2.269967e-08
0.0010716676	2.2331574e-08	2.2123965e-08	2.2123592e-08	2.2123593e-08	2.2122329e-08	2.2122303e-08	2.2122304e-08
0.0011119677	2.1778365e-08	2.1572043e-08	2.1571661e-08	2.1571662e-08	2.157035e-08	2.1570325e-08	2.1570325e-08
0.0011537833	2.124893e-08	2.1044613e-08	2.1044223e-08	2.1044224e-08	2.1042865e-08	2.104284e-08	2.104284e-08
0.0011971713	2.0742397e-08	2.054079e-08	2.0540392e-08	2.0540392e-08	2.0538988e-08	2.0538963e-08	2.0538964e-08
0.001242191	2.0257907e-08	2.0059698e-08	2.0059292e-08	2.0059293e-08	2.0057845e-08	2.005782e-08	2.005782e-08
0.0012889036	1.9794614e-08	1.960047e-08	1.9600057e-08	1.9600058e-08	1.9598568e-08	1.9598544e-08	1.9598544e-08
0.0013373729	1.9351685e-08	1.9162248e-08	1.9161828e-08	1.9161828e-08	1.91603e-08	1.9160275e-08	1.9160275e-08
0.0013876648	1.89283e-08	1.8744179e-08	1.8743752e-08	1.8743753e-08	1.8742188e-08	1.8742164e-08	1.8742164e-08
0.001439848	1.8523649e-08	1.834542e-08	1.8344988e-08	1.8344988e-08	1.834339e-08	1.8343366e-08	1.8343366e-08
0.0014939935	1.8136934e-08	1.7965134e-08	1.7964697e-08	1.7964697e-08	1.7963068e-08	1.7963044e-08	1.7963045e-08
0.0015501751	1.7767365e-08	1.7602492e-08	1.760205e-08	1.7602051e-08	1.7600395e-08	1.7600372e-08	1.7600372e-08
0.0016084695	1.7414166e-08	1.7256673e-08	1.7256228e-08	1.7256228e-08	1.725455e-08	1.7254527e-08	1.7254527e-08
0.001668956	1.707657e-08	1.6926864e-08	1.6926417e-08	1.6926417e-08	1.6924721e-08	1.6924698e-08	1.6924698e-08
0.0017317171	1.6753821e-08	1.6612264e-08	1.6611815e-08	1.6611815e-08	1.6610106e-08	1.6610083e-08	1.6610083e-08
0.0017968384	1.6445175e-08	1.631208e-08	1.6311631e-08	1.6311631e-08	1.6309912e-08	1.630989e-08	1.630989e-08
0.0018644085	1.61499e-08	1.6025533e-08	1.6025084e-08	1.6025085e-08	1.6023362e-08	1.602334e-08	1.602334e-08
0.0019345197	1.5867275e-08	1.5751856e-08	1.575141e-08	1.575141e-08	1.5749688e-08	1.5749666e-08	1.5749666e-08
0.0020072673	1.5596594e-08	1.5490297e-08	1.5489854e-08	1.5489855e-08	1.5488139e-08	1.5488117e-08	1.5488117e-08
0.0020827506	1.533716e-08	1.5240118e-08	1.523968e-08	1.523968e-08	1.5237975e-08	1.5237954e-08	1.5237954e-08
0.0021610725	1.5088291e-08	1.5000597e-08	1.5000164e-08	1.5000164e-08	1.4998476e-08	1.4998455e-08	1.4998455e-08
0.0022423397	1.4849316e-08	1.4771027e-08	1.4770601e-08	1.4770601e-08	1.4768934e-08	1.4768914e-08	1.4768914e-08
0.0023266629	1.4619576e-08	1.4550718e-08	1.45503e-08	1.45503e-08	1.4548659e-08	1.454864e-08	1.454864e-08
0.0024141571	1.4398429e-08	1.4338997e-08	1.4338588e-08	1.4338588e-08	1.4336979e-08	1.433696e-08	1.433696e-08
0.0025049415	1.4185244e-08	1.4135208e-08	1.413481e-08	1.413481e-08	1.4133237e-08	1.4133218e-08	1.4133218e-08
0.0025991399	1.3979405e-08	1.3938714e-08	1.3938327e-08	1.3938327e-08	1.3936795e-08	1.3936777e-08	1.3936777e-08
0.0026968806	1.3780314e-08	1.3748895e-08	1.3748521e-08	1.3748521e-08	1.3747035e-08	1.3747018e-08	1.3747018e-08
0.0027982969	1.3587387e-08	1.3565152e-08	1.3564791e-08	1.3564791e-08	1.3563355e-08	1.3563339e-08	1.3563339e-08
0.0029035269	1.3400062e-08	1.3386903e-08	1.3386557e-08	1.3386557e-08	1.3385176e-08	1.338516e-08	1.338516e-08
0.0030127141	1.3217793e-08	1.3213588e-08	1.3213258e-08	1.3213258e-08	1.3211937e-08	1.3211922e-08	1.3211922e-08
0.0031260072	1.3040055e-08	1.3044669e-08	1.3044356e-08	1.3044356e-08	1.3043098e-08	1.3043084e-08	1.3043084e-08
0.0032435608	1.2866347e-08	1.2879628e-08	1.2879332e-08	1.2879332e-08	1.2878142e-08	1.2878129e-08	1.2878129e-08
0.003365535	1.269619e-08	1.2717968e-08	1.2717691e-08	1.2717691e-08	1.2716573e-08	1.2716561e-08	1.2716561e-08
0.003492096	1.2529128e-08	1.2559219e-08	1.2558962e-08	1.2558962e-08	1.2557919e-08	1.2557907e-08	1.2557907e-08
0.0036234163	1.2364733e-08	1.2402931e-08	1.2402694e-08	1.2402694e-08	1.240173e-08	1.2401719e-08	1.2401719e-08
0.003759675	1.2202603e-08	1.2248681e-08	1.2248465e-08	1.2248465e-08	1.2247583e-08	1.2247574e-08	1.2247574e-08
0.0039010576	1.2042364e-08	1.209607e-08	1.2095877e-08	1.2095877e-08	1.209508e-08	1.2095071e-08	1.2095071e-08
0.004047757	1.1883672e-08	1.1944728e-08	1.1944557e-08	1.1944557e-08	1.1943848e-08	1.194384e-08	1.194384e-08
0.0041999729	1.1726211e-08	1.1794309e-08	1.1794162e-08	1.1794162e-08	1.1793542e-08	1.1793536e-08	1.1793536e-08
0.004357913	1.15697e-08	1.1644499e-08	1.1644375e-08	1.1644375e-08	1.1643847e-08	1.1643842e-08	1.1643842e-08
0.0045217924	1.1413887e-08	1.149501e-08	1.149491e-08	1.149491e-08	1.1494475e-08	1.1494471e-08	1.1494471e-08
0.0046918345	1.1258552e-08	1.1345585e-08	1.1345509e-08	1.1345509e-08	1.1345168e-08	1.1345165e-08	1.1345165e-08
0.004868271	1.1103511e-08	1.1195999e-08	1.1195947e-08	1.1195947e-08	1.11957e-08	1.1195698e-08	1.1195698e-08
0.0050513425	1.094861e-08	1.1046056e-08	1.1046029e-08	1.1046028e-08	1.1045875e-08	1.1045875e-08	1.1045875e-08
0.0052412983	1.0793729e-08	1.0895594e-08	1.089559e-08	1.089559e-08	1.089553e-08	1.089553e-08	1.089553e-08
0.0054383974	1.0638779e-08	1.074448e-08	1.0744499e-08	1.0744499e-08	1.0744531e-08	1.0744532e-08	1.0744532e-08
0.0056429085	1.0483704e-08	1.0592614e-08	1.0592656e-08	1.0592656e-08	1.0592778e-08	1.059278e-08	1.059278e-08
0.0058551102	1.0328478e-08	1.043993e-08	1.0439994e-08	1.0439994e-08	1.0440202e-08	1.0440205e-08	1.0440205e-08
0.0060752917	1.0173103e-08	1.0286388e-08	1.0286473e-08	1.0286473e-08	1.0286765e-08	1.0286769e-08	1.0286769e-08
0.0063037532	1.0017609e-08	1.0131983e-08	1.0132088e-08	1.0132088e-08	1.013246e-08	1.0132465e-08	1.0132465e-08
0.0065408059	9.8620531e-09	9.9767364e-09	9.9768611e-09	9.9768609e-09	9.9773078e-09	9.977314e-09	9.977314e-09
0.0067867731	9.7065128e-09	9.820699e-09	9.8208414e-09	9.8208413e-09	9.8213585e-09	9.8213655e-09	9.8213655e-09
0.0070419898	9.5510875e-09	9.6639473e-09	9.664106e-09	9.6641059e-09	9.6646879e-09	9.6646957e-09	9.6646957e-09
0.007306804	9.3958944e-09	9.5065826e-09	9.506756e-09	9.5067559e-09	9.5073969e-09	9.5074053e-09	9.5074053e-09
0.0075815765	9.2410658e-09	9.3487288e-09	9.3489153e-09	9.3489152e-09	9.3496087e-09	9.3496178e-09	9.3496178e-09
0.0078666818	9.0867457e-09	9.1905301e-09	9.190728e-09	9.190728e-09	9.1914673e-09	9.1914769e-09	9.1914769e-09
0.0081625085	8.9330876e-09	9.032149e-09	9.0323564e-09	9.0323564e-09	9.0331346e-09	9.0331446e-09	9.0331446e-09
0.0084694598	8.7802507e-09	8.8737632e-09	8.8739784e-09	8.8739783e-09	8.8747882e-09	8.8747986e-09	8.8747986e-09
0.008787954	8.6283973e-09	8.7155637e-09	8.7157847e-09	8.7157847e-09	8.7166188e-09	8.7166295e-09	8.7166295e-09
0.0091184252	8.4776898e-09	8.5577518e-09	8.5579767e-09	8.5579767e-09	8.5588275e-09	8.5588385e-09	8.5588385e-09
0.0094613238	8.328288e-09	8.4005365e-09	8.4007633e-09	8.4007634e-09	8.4016234e-09	8.4016345e-09	8.4016345e-09
0.009817117	8.1803466e-09	8.244132e-09	8.2443589e-09	8.2443589e-09	8.2452207e-09	8.2452318e-09	8.2452318e-09
0.01018629	8.034013e-09	8.088755e-09	8.08898e-09	8.0889801e-09	8.0898361e-09	8.0898472e-09	8.0898472e-09
0.010569346	7.8894248e-09	7.9346222e-09	7.9348435e-09	7.9348436e-09	7.9356867e-09	7.9356976e-09	7.9356976e-09
0.010966806	7.746709e-09	7.781948e-09	7.7821638e-09	7.7821639e-09	7.7829871e-09	7.7829978e-09	7.7829978e-09
0.011379213	7.6059796e-09	7.6309421e-09	7.6311508e-09	7.6311509e-09	7.6319473e-09	7.6319577e-09	7.6319577e-09
0.011807128	7.4673372e-09	7.4818074e-09	7.4820073e-09	7.4820074e-09	7.4827707e-09	7.4827807e-09	7.4827807e-09
0.012251136	7.3308679e-09	7.3347379e-09	7.3349275e-09	7.3349277e-09	7.3356518e-09	7.3356614e-09	7.3356614e-09
0.01271184	7.1966432e-09	7.1899169e-09	7.1900948e-09	7.190095e-09	7.1907745e-09	7.1907836e-09	7.1907836e-09
0.013189869	7.0647192e-09	7.0475152e-09	7.0476802e-09	7.0476804e-09	7.0483103e-09	7.0483189e-09	7.0483189e-09
0.013685874	6.9351377e-09	6.9076899e-09	6.9078409e-09	6.9078412e-09	6.9084172e-09	6.9084251e-09	6.9084251e-09
0.014200532	6.807926e-09	6.7705829e-09	6.770719e-09	6.7707193e-09	6.7712376e-09	6.7712449e-09	6.7712449e-09
0.014734543	6.6830975e-09	6.6363199e-09	6.6364403e-09	6.6364406e-09	6.6368982e-09	6.6369049e-09	6.6369049e-09
0.015288636	6.560653e-09	6.5050093e-09	6.5051135e-09	6.5051138e-09	6.5055085e-09	6.5055144e-09	6.5055144e-09
0.015863565	6.4405817e-09	6.3767419e-09	6.3768297e-09	6.3768299e-09	6.3771602e-09	6.3771653e-09	6.3771654e-09
0.016460115	6.322862e-09	6.2515906e-09	6.2516616e-09	6.2516618e-09	6.2519269e-09	6.2519313e-09	6.2519314e-09
0.017079098	6.2074633e-09	6.1296095e-09	6.1296639e-09	6.1296641e-09	6.1298641e-09	6.1298678e-09	6.1298678e-09
0.017721358	6.0943469e-09	6.0108348e-09	6.0108727e-09	6.010873e-09	6.0110087e-09	6.0110116e-09	6.0110117e-09
0.01838777	5.9834677e-09	5.8952842e-09	5.8953062e-09	5.8953065e-09	5.8953796e-09	5.8953819e-09	5.8953819e-09
0.019079242	5.8747755e-09	5.7829582e-09	5.7829649e-09	5.7829651e-09	5.7829781e-09	5.7829797e-09	5.7829797e-09
0.019796718	5.7682165e-09	5.6738397e-09	5.673832e-09	5.6738322e-09	5.6737883e-09	5.6737892e-09	5.6737892e-09
0.020541173	5.6637343e-09	5.5678958e-09	5.5678746e-09	5.5678749e-09	5.567778e-09	5.5677783e-09	5.5677783e-09
0.021313625	5.5612711e-09	5.465078e-09	5.4650445e-09	5.4650448e-09	5.4648995e-09	5.4648992e-09	5.4648992e-09
0.022115124	5.4607691e-09	5.3653233e-09	5.365279e-09	5.3652792e-09	5.3650907e-09	5.36509e-09	5.36509e-09
0.022946764	5.362171e-09	5.2685558e-09	5.2685021e-09	5.2685023e-09	5.2682764e-09	5.2682752e-09	5.2682752e-09
0.023809677	5.2654211e-09	5.1746874e-09	5.1746258e-09	5.1746261e-09	5.1743689e-09	5.1743674e-09	5.1743674e-09
0.024705041	5.170466e-09	5.0836191e-09	5.0835515e-09	5.0835517e-09	5.08327e-09	5.0832682e-09	5.0832682e-09
0.025634074	5.0772545e-09	4.9952426e-09	4.9951708e-09	4.995171e-09	4.9948718e-09	4.9948698e-09	4.9948698e-09
0.026598044	4.9857389e-09	4.9094413e-09	4.9093672e-09	4.9093674e-09	4.909058e-09	4.9090559e-09	4.9090559e-09
0.027598264	4.8958742e-09	4.8260919e-09	4.8260174e-09	4.8260175e-09	4.8257056e-09	4.8257034e-09	4.8257035e-09
0.028636097	4.8076188e-09	4.7450651e-09	4.7449922e-09	4.7449923e-09	4.7446855e-09	4.7446834e-09	4.7446834e-09
0.029712958	4.7209344e-09	4.6662275e-09	4.6661583e-09	4.6661584e-09	4.6658644e-09	4.6658626e-09	4.6658626e-09
0.030830315	4.6357854e-09	4.5894426e-09	4.5893791e-09	4.5893792e-09	4.5891058e-09	4.5891043e-09	4.5891043e-09
0.031989689	4.5521393e-09	4.514572e-09	4.5145161e-09	4.5145162e-09	4.5142713e-09	4.5142701e-09	4.5142701e-09
0.033192662	4.4699659e-09	4.4414763e-09	4.4414301e-09	4.4414302e-09	4.4412213e-09	4.4412206e-09	4.4412206e-09
0.034440873	4.3892375e-09	4.370017e-09	4.3699823e-09	4.3699824e-09	4.369817e-09	4.3698169e-09	4.3698169e-09
0.035736022	4.3099279e-09	4.3000567e-09	4.3000356e-09	4.3000356e-09	4.2999209e-09	4.2999214e-09	4.2999214e-09
0.037079876	4.2320126e-09	4.2314609e-09	4.2314551e-09	4.2314551e-09	4.2313978e-09	4.2313991e-09	4.2313991e-09
0.038474266	4.1554683e-09	4.1640988e-09	4.1641098e-09	4.1641099e-09	4.1641165e-09	4.1641186e-09	4.1641186e-09
0.039921091	4.0802728e-09	4.0978439e-09	4.0978735e-09	4.0978735e-09	4.0979499e-09	4.097953e-09	4.0979529e-09
0.041422325	4.0064043e-09	4.0325758e-09	4.0326252e-09	4.0326252e-09	4.0327768e-09	4.0327808e-09	4.0327808e-09
0.042980012	3.9338415e-09	3.96818e-09	3.9682506e-09	3.9682505e-09	3.9684821e-09	3.9684872e-09	3.9684872e-09
0.044596276	3.8625634e-09	3.9045499e-09	3.9046426e-09	3.9046425e-09	3.9049581e-09	3.9049643e-09	3.9049642e-09
0.04627332	3.7925493e-09	3.8415863e-09	3.8417021e-09	3.841702e-09	3.8421049e-09	3.8421122e-09	3.8421121e-09
0.048013429	3.7237784e-09	3.7791994e-09	3.7793387e-09	3.7793386e-09	3.7798312e-09	3.7798397e-09	3.7798397e-09
0.049818975	3.65623e-09	3.717308e-09	3.7174713e-09	3.7174712e-09	3.7180551e-09	3.7180648e-09	3.7180648e-09
0.051692419	3.5898833e-09	3.6558411e-09	3.6560287e-09	3.6560285e-09	3.6567043e-09	3.6567152e-09	3.6567152e-09
0.053636313	3.5247177e-09	3.5947378e-09	3.5949494e-09	3.5949493e-09	3.5957166e-09	3.5957286e-09	3.5957286e-09
0.055653308	3.4607124e-09	3.5339475e-09	3.5341827e-09	3.5341826e-09	3.5350401e-09	3.5350533e-09	3.5350533e-09
0.057746152	3.3978469e-09	3.4734302e-09	3.4736884e-09	3.4736882e-09	3.4746335e-09	3.4746478e-09	3.4746478e-09
0.059917697	3.3361007e-09	3.4131565e-09	3.4134367e-09	3.4134365e-09	3.4144661e-09	3.4144815e-09	3.4144815e-09
0.062170903	3.2754536e-09	3.3531074e-09	3.3534085e-09	3.3534083e-09	3.3545176e-09	3.3545341e-09	3.354534e-09
0.064508841	3.2158856e-09	3.2932744e-09	3.2935948e-09	3.2935946e-09	3.2947781e-09	3.2947956e-09	3.2947955e-09
0.066934697	3.1573769e-09	3.2336586e-09	3.2339965e-09	3.2339963e-09	3.2352477e-09	3.2352659e-09	3.2352659e-09
0.069451778	3.0999079e-09	3.1742707e-09	3.1746243e-09	3.1746241e-09	3.1759357e-09	3.1759547e-09	3.1759547e-09
0.072063513	3.0434596e-09	3.1151304e-09	3.1154973e-09	3.1154971e-09	3.1168607e-09	3.1168804e-09	3.1168804e-09
0.074773463	2.9880129e-09	3.0562655e-09	3.0566432e-09	3.056643e-09	3.0580495e-09	3.0580697e-09	3.0580697e-09
0.077585321	2.9335495e-09	2.9977111e-09	2.998097e-09	2.9980968e-09	2.9995364e-09	2.999557e-09	2.9995569e-09
0.080502918	2.880051e-09	2.9395091e-09	2.9399005e-09	2.9399003e-09	2.9413624e-09	2.9413832e-09	2.9413832e-09
0.083530232	2.8274996e-09	2.8817071e-09	2.882101e-09	2.8821008e-09	2.8835745e-09	2.8835954e-09	2.8835954e-09
0.086671388	2.7758777e-09	2.8243575e-09	2.8247509e-09	2.8247507e-09	2.8262245e-09	2.8262454e-09	2.8262454e-09
0.089930667	2.7251679e-09	2.7675166e-09	2.7679063e-09	2.7679061e-09	2.7693683e-09	2.769389e-09	2.769389e-09
0.093312512	2.6753533e-09	2.7112434e-09	2.7116262e-09	2.711626e-09	2.7130648e-09	2.7130851e-09	2.7130851e-09
0.096821531	2.626417e-09	2.6555989e-09	2.6559716e-09	2.6559714e-09	2.657375e-09	2.6573946e-09	2.6573946e-09
0.10046251	2.5783426e-09	2.6006451e-09	2.6010046e-09	2.6010044e-09	2.6023607e-09	2.6023797e-09	2.6023796e-09
0.1042404	2.5311138e-09	2.546444e-09	2.5467872e-09	2.546787e-09	2.5480843e-09	2.5481024e-09	2.5481024e-09
0.10816036	2.4847146e-09	2.4930567e-09	2.4933805e-09	2.4933804e-09	2.4946073e-09	2.4946243e-09	2.4946243e-09
0.11222774	2.4391292e-09	2.4405427e-09	2.4408442e-09	2.4408441e-09	2.4419897e-09	2.4420055e-09	2.4420055e-09
0.11644806	2.3943423e-09	2.3889589e-09	2.3892353e-09	2.3892351e-09	2.390289e-09	2.3903034e-09	2.3903034e-09
0.12082709	2.3503383e-09	2.3383588e-09	2.3386075e-09	2.3386074e-09	2.3395596e-09	2.3395726e-09	2.3395726e-09
0.1253708	2.3071024e-09	2.288792e-09	2.2890106e-09	2.2890105e-09	2.2898521e-09	2.2898635e-09	2.2898635e-09
0.13008537	2.2646197e-09	2.2403034e-09	2.2404897e-09	2.2404896e-09	2.2412124e-09	2.241222e-09	2.241222e-09
0.13497723	2.2228755e-09	2.1929322e-09	2.1930844e-09	2.1930843e-09	2.1936811e-09	2.1936889e-09	2.1936889e-09
0.14005305	2.1818557e-09	2.1467118e-09	2.1468282e-09	2.1468282e-09	2.1472929e-09	2.1472988e-09	2.1472988e-09
0.14531975	2.141546e-09	2.1016687e-09	2.1017482e-09	2.1017482e-09	2.102076e-09	2.1020799e-09	2.1020799e-09
0.1507845	2.1019326e-09	2.0578224e-09	2.057864e-09	2.057864e-09	2.0580515e-09	2.0580533e-09	2.0580533e-09
0.15645476	2.0630018e-09	2.0151845e-09	2.0151877e-09	2.0151877e-09	2.0152328e-09	2.0152325e-09	2.0152325e-09
0.16233824	2.0247402e-09	1.9737586e-09	1.9737233e-09	1.9737233e-09	1.9736254e-09	1.9736231e-09	1.9736231e-09
0.16844298	1.9871347e-09	1.9335402e-09	1.9334667e-09	1.9334667e-09	1.9332266e-09	1.9332223e-09	1.9332223e-09
0.17477728	1.9501723e-09	1.8945167e-09	1.8944056e-09	1.8944057e-09	1.8940258e-09	1.8940195e-09	1.8940195e-09
0.18134978	1.9138404e-09	1.856668e-09	1.8565205e-09	1.8565206e-09	1.8560046e-09	1.8559962e-09	1.8559963e-09
0.18816944	1.8781265e-09	1.8199673e-09	1.8197848e-09	1.8197849e-09	1.8191376e-09	1.8191273e-09	1.8191274e-09
0.19524556	1.8430183e-09	1.7843825e-09	1.7841664e-09	1.7841666e-09	1.7833937e-09	1.7833817e-09	1.7833817e-09
0.20258777	1.808504e-09	1.7498774e-09	1.7496295e-09	1.7496297e-09	1.7487376e-09	1.7487238e-09	1.7487239e-09
0.21020609	1.7745719e-09	1.7164136e-09	1.7161358e-09	1.716136e-09	1.7151314e-09	1.715116e-09	1.715116e-09
0.21811089	1.7412105e-09	1.6839526e-09	1.6836466e-09	1.6836468e-09	1.6825362e-09	1.6825193e-09	1.6825193e-09
0.22631296	1.7084087e-09	1.6524566e-09	1.6521242e-09	1.6521244e-09	1.6509142e-09	1.6508959e-09	1.6508959e-09
0.23482346	1.6761556e-09	1.6218905e-09	1.6215332e-09	1.6215334e-09	1.6202295e-09	1.6202099e-09	1.6202099e-09
0.243654	1.6444405e-09	1.5922217e-09	1.5918411e-09	1.5918413e-09	1.5904491e-09	1.5904282e-09	1.5904282e-09
0.25281661	1.613253e-09	1.5634211e-09	1.5630183e-09	1.5630185e-09	1.5615429e-09	1.5615209e-09	1.5615209e-09
0.26232379	1.5825833e-09	1.5354616e-09	1.5350381e-09	1.5350383e-09	1.5334838e-09	1.5334606e-09	1.5334606e-09
0.27218848	1.5524213e-09	1.5083185e-09	1.5078752e-09	1.5078754e-09	1.5062464e-09	1.5062221e-09	1.5062222e-09
0.28242413	1.5227577e-09	1.4819673e-09	1.4815056e-09	1.4815058e-09	1.4798065e-09	1.4797813e-09	1.4797813e-09
0.2930447	1.4935831e-09	1.4563834e-09	1.4559044e-09	1.4559047e-09	1.4541396e-09	1.4541135e-09	1.4541135e-09
0.30406465	1.4648887e-09	1.4315408e-09	1.4310459e-09	1.4310462e-09	1.4292203e-09	1.4291933e-09	1.4291933e-09
0.31549901	1.4366658e-09	1.4074113e-09	1.406902e-09	1.4069022e-09	1.4050209e-09	1.4049931e-09	1.4049931e-09
0.32736335	1.4089059e-09	1.3839642e-09	1.383442e-09	1.3834422e-09	1.3815113e-09	1.3814828e-09	1.3814828e-09
0.33967386	1.381601e-09	1.3611657e-09	1.3606324e-09	1.3606326e-09	1.3586586e-09	1.3586295e-09	1.3586295e-09
0.3524473	1.3547432e-09	1.3389796e-09	1.3384371e-09	1.3384372e-09	1.3364272e-09	1.3363976e-09	1.3363976e-09
0.36570109	1.3283248e-09	1.317367e-09	1.3168173e-09	1.3168175e-09	1.3147789e-09	1.3147489e-09	1.3147489e-09
0.37945328	1.3023386e-09	1.2962872e-09	1.2957324e-09	1.2957326e-09	1.2936735e-09	1.2936431e-09	1.2936431e-09
0.39372263	1.2767772e-09	1.2756979e-09	1.2751403e-09	1.2751405e-09	1.2730691e-09	1.2730385e-09	1.2730385e-09
0.40852858	1.2516337e-09	1.255556e-09	1.2549979e-09	1.254998e-09	1.2529228e-09	1.2528921e-09	1.2528922e-09
0.42389131	1.2269015e-09	1.2358179e-09	1.2352615e-09	1.2352616e-09	1.2331913e-09	1.2331606e-09	1.2331607e-09
0.43983175	1.2025738e-09	1.2164401e-09	1.2158878e-09	1.215888e-09	1.2138311e-09	1.2138006e-09	1.2138006e-09
0.45637163	1.1786442e-09	1.1973799e-09	1.196834e-09	1.1968342e-09	1.1947995e-09	1.1947693e-09	1.1947693e-09
0.47353349	1.1551063e-09	1.1785956e-09	1.1780583e-09	1.1780585e-09	1.1760544e-09	1.1760246e-09	1.1760246e-09
0.49134073	1.131954e-09	1.1600468e-09	1.1595203e-09	1.1595205e-09	1.1575553e-09	1.1575261e-09	1.1575261e-09
0.50981761	1.109181e-09	1.1416949e-09	1.1411814e-09	1.1411816e-09	1.1392634e-09	1.1392347e-09	1.1392348e-09
0.52898931	1.0867812e-09	1.1235034e-09	1.123005e-09	1.1230052e-09	1.1211415e-09	1.1211137e-09	1.1211137e-09
0.54888196	1.0647487e-09	1.1054383e-09	1.1049568e-09	1.1049569e-09	1.1031551e-09	1.1031281e-09	1.1031281e-09
0.56952268	1.0430772e-09	1.0874678e-09	1.0870051e-09	1.0870052e-09	1.0852719e-09	1.0852459e-09	1.0852459e-09
0.59093959	1.0217608e-09	1.069563e-09	1.0691207e-09	1.0691208e-09	1.0674623e-09	1.0674373e-09	1.0674373e-09
0.61316188	1.0007934e-09	1.051698e-09	1.0512776e-09	1.0512777e-09	1.0496997e-09	1.0496758e-09	1.0496758e-09
0.63621985	9.8016894e-10	1.0338499e-09	1.0334527e-09	1.0334528e-09	1.0319602e-09	1.0319376e-09	1.0319376e-09
0.66014491	9.5988122e-10	1.0159987e-09	1.0156259e-09	1.015626e-09	1.0142234e-09	1.0142021e-09	1.0142021e-09
0.68496967	9.3992409e-10	9.9812782e-10	9.9778047e-10	9.9778053e-10	9.9647166e-10	9.964517e-10	9.9645171e-10
0.71072797	9.2029136e-10	9.8022391e-10	9.7990279e-10	9.7990284e-10	9.786908e-10	9.7867225e-10	9.7867226e-10
0.73745491	9.0097677e-10	9.6227678e-10	9.6198251e-10	9.6198256e-10	9.608698e-10	9.6085269e-10	9.608527e-10
0.76518692	8.8197405e-10	9.4427945e-10	9.440125e-10	9.4401253e-10	9.4300082e-10	9.4298519e-10	9.4298519e-10
0.79396178	8.6327691e-10	9.2622809e-10	9.2598873e-10	9.2598876e-10	9.250792e-10	9.2506506e-10	9.2506506e-10
0.82381873	8.4487904e-10	9.0812191e-10	9.0791024e-10	9.0791026e-10	9.071033e-10	9.0709066e-10	9.0709067e-10
0.85479845	8.2677417e-10	8.89963e-10	8.8977897e-10	8.8977898e-10	8.8907444e-10	8.8906331e-10	8.8906331e-10
0.88694317	8.0895605e-10	8.7175624e-10	8.7159961e-10	8.7159961e-10	8.7099671e-10	8.7098709e-10	8.7098709e-10
0.92029668	7.9141849e-10	8.5350904e-10	8.5337944e-10	8.5337943e-10	8.5287684e-10	8.5286869e-10	8.5286869e-10
0.95490446	7.741554e-10	8.3523121e-10	8.3512811e-10	8.351281e-10	8.3472392e-10	8.3471723e-10	8.3471723e-10
0.99081366	7.571608e-10	8.1693466e-10	8.1685741e-10	8.1685739e-10	8.1654927e-10	8.1654401e-10	8.16544e-10
1.0280732	7.4042885e-10	7.9863321e-10	7.9858104e-10	7.9858102e-10	7.9836612e-10	7.9836225e-10	7.9836224e-10
1.0667339	7.2395392e-10	7.8034231e-10	7.8031434e-10	7.8031431e-10	7.8018942e-10	7.8018689e-10	7.8018689e-10
1.1068485	7.0773055e-10	7.620788e-10	7.6207405e-10	7.6207402e-10	7.6203556e-10	7.6203432e-10	7.6203432e-10
1.1484715	6.9175356e-10	7.438606e-10	7.4387802e-10	7.4387799e-10	7.4392207e-10	7.4392207e-10	7.4392206e-10
1.1916598	6.7601802e-10	7.2570651e-10	7.2574497e-10	7.2574493e-10	7.2586741e-10	7.2586858e-10	7.2586858e-10
1.2364722	6.6051932e-10	7.0763588e-10	7.0769419e-10	7.0769415e-10	7.0789067e-10	7.0789296e-10	7.0789296e-10
1.2829698	6.4525316e-10	6.896684e-10	6.8974535e-10	6.897453e-10	6.9001135e-10	6.9001469e-10	6.9001468e-10
1.3312159	6.3021561e-10	6.7182386e-10	6.7191818e-10	6.7191813e-10	6.7224906e-10	6.7225338e-10	6.7225338e-10
1.3812763	6.154031e-10	6.5412189e-10	6.5423231e-10	6.5423226e-10	6.5462337e-10	6.546286e-10	6.546286e-10
1.4332192	6.0081246e-10	6.365818e-10	6.3670703e-10	6.3670697e-10	6.3715353e-10	6.3715961e-10	6.371596e-10
1.4871155	5.8644088e-10	6.1922234e-10	6.193611e-10	6.1936105e-10	6.1985831e-10	6.1986516e-10	6.1986516e-10
1.5430385	5.7228599e-10	6.0206157e-10	6.0221259e-10	6.0221254e-10	6.0275583e-10	6.0276338e-10	6.0276338e-10
1.6010645	5.5834581e-10	5.8511669e-10	5.8527873e-10	5.8527867e-10	5.8586338e-10	5.8587157e-10	5.8587157e-10
1.6612725	5.4461874e-10	5.6840392e-10	5.6857577e-10	5.6857571e-10	5.6919733e-10	5.6920609e-10	5.6920609e-10
1.7237447	5.3110357e-10	5.5193843e-10	5.521189e-10	5.5211884e-10	5.5277301e-10	5.5278227e-10	5.5278227e-10
1.7885662	5.1779945e-10	5.3573419e-10	5.3592215e-10	5.3592209e-10	5.3660459e-10	5.3661429e-10	5.3661429e-10
1.8558252	5.0470588e-10	5.1980398e-10	5.1999833e-10	5.1999828e-10	5.2070506e-10	5.2071515e-10	5.2071515e-10
1.9256136	4.9182265e-10	5.041593e-10	5.0435902e-10	5.0435896e-10	5.0508619e-10	5.0509661e-10	5.050966e-10
1.9980263	4.7914984e-10	4.888104e-10	4.8901449e-10	4.8901443e-10	4.8975846e-10	4.8976915e-10	4.8976914e-10
2.0731621	4.6668778e-10	4.737662e-10	4.7397374e-10	4.7397369e-10	4.7473108e-10	4.7474199e-10	4.7474198e-10
2.1511234	4.5443697e-10	4.5903438e-10	4.5924452e-10	4.5924446e-10	4.60012e-10	4.6002308e-10	4.6002307e-10
2.2320165	4.4239809e-10	4.4462137e-10	4.4483329e-10	4.4483323e-10	4.4560792e-10	4.4561912e-10	4.4561911e-10
2.3159515	4.3057193e-10	4.3053237e-10	4.3074532e-10	4.3074527e-10	4.3152432e-10	4.315356e-10	4.315356e-10
2.4030429	4.1895933e-10	4.167714e-10	4.1698471e-10	4.1698465e-10	4.1776551e-10	4.1777683e-10	4.1777683e-10
2.4934094	4.0756118e-10	4.0334139e-10	4.0355442e-10	4.0355437e-10	4.0433468e-10	4.0434601e-10	4.0434601e-10
2.5871741	3.9637832e-10	3.9024419e-10	3.9045637e-10	3.9045632e-10	3.9123395e-10	3.9124526e-10	3.9124525e-10
2.6844648	3.8541154e-10	3.7748066e-10	3.7769147e-10	3.7769142e-10	3.7846443e-10	3.7847569e-10	3.7847568e-10
2.7854142	3.7466155e-10	3.6505072e-10	3.652597e-10	3.6525965e-10	3.660263e-10	3.6603748e-10	3.6603747e-10
2.8901597	3.6412891e-10	3.5295344e-10	3.5316018e-10	3.5316013e-10	3.5391886e-10	3.5392993e-10	3.5392993e-10
2.9988442	3.53814e-10	3.411871e-10	3.4139122e-10	3.4139117e-10	3.4214061e-10	3.4215155e-10	3.4215155e-10
3.1116158	3.4371704e-10	3.2974924e-10	3.2995042e-10	3.2995037e-10	3.3068929e-10	3.307001e-10	3.3070009e-10
3.2286282	3.3383802e-10	3.1863675e-10	3.1883471e-10	3.1883467e-10	3.1956202e-10	3.1957266e-10	3.1957265e-10
3.3500408	3.2417671e-10	3.0784593e-10	3.0804044e-10	3.080404e-10	3.0875526e-10	3.0876572e-10	3.0876572e-10
3.4760192	3.1473264e-10	2.9737257e-10	2.9756342e-10	2.9756337e-10	2.9826496e-10	2.9827524e-10	2.9827524e-10
3.606735	3.0550508e-10	2.8721197e-10	2.8739898e-10	2.8739894e-10	2.880866e-10	2.8809668e-10	2.8809668e-10
3.7423663	2.9649306e-10	2.7735904e-10	2.7754207e-10	2.7754203e-10	2.7821523e-10	2.782251e-10	2.782251e-10
3.883098	2.8769536e-10	2.6780833e-10	2.6798726e-10	2.6798722e-10	2.6864552e-10	2.6865518e-10	2.6865518e-10
4.029122	2.791105e-10	2.5855409e-10	2.5872884e-10	2.587288e-10	2.5937186e-10	2.593813e-10	2.593813e-10
4.1806372	2.7073677e-10	2.4959032e-10	2.4976083e-10	2.4976079e-10	2.5038835e-10	2.5039757e-10	2.5039756e-10
4.3378502	2.6257223e-10	2.4091081e-10	2.4107704e-10	2.41077e-10	2.4168889e-10	2.4169788e-10	2.4169787e-10
4.5009751	2.5461471e-10	2.325092e-10	2.3267111e-10	2.3267107e-10	2.3326718e-10	2.3327595e-10	2.3327594e-10
4.6702344	2.4686184e-10	2.2437897e-10	2.2453656e-10	2.2453652e-10	2.2511682e-10	2.2512535e-10	2.2512535e-10
4.8458586	2.3931105e-10	2.1651353e-10	2.166668e-10	2.1666677e-10	2.1723126e-10	2.1723957e-10	2.1723957e-10
5.0280873	2.319596e-10	2.0890621e-10	2.090552e-10	2.0905516e-10	2.0960393e-10	2.09612e-10	2.09612e-10
5.2171686	2.2480459e-10	2.0155033e-10	2.0169505e-10	2.0169502e-10	2.0222816e-10	2.0223601e-10	2.0223601e-10
5.4133603	2.1784296e-10	1.9443918e-10	1.9457968e-10	1.9457965e-10	1.9509732e-10	1.9510494e-10	1.9510494e-10
5.6169298	2.1107153e-10	1.8756606e-10	1.877024e-10	1.8770237e-10	1.8820474e-10	1.8821214e-10	1.8821213e-10
5.8281546	2.0448698e-10	1.8092431e-10	1.8105654e-10	1.8105651e-10	1.815438e-10	1.8155098e-10	1.8155098e-10
6.0473224	1.9808593e-10	1.7450733e-10	1.7463552e-10	1.7463549e-10	1.7510794e-10	1.751149e-10	1.751149e-10
6.2747321	1.9186487e-10	1.6830857e-10	1.6843279e-10	1.6843277e-10	1.6889062e-10	1.6889737e-10	1.6889737e-10
6.5106936	1.8582024e-10	1.6232157e-10	1.624419e-10	1.6244188e-10	1.6288542e-10	1.6289196e-10	1.6289196e-10
6.7555283	1.7994841e-10	1.5653996e-10	1.5665648e-10	1.5665646e-10	1.5708598e-10	1.5709231e-10	1.5709231e-10
7.0095701	1.7424569e-10	1.5095748e-10	1.5107027e-10	1.5107024e-10	1.5148604e-10	1.5149217e-10	1.5149217e-10
7.2731651	1.6870836e-10	1.4556796e-10	1.456771e-10	1.4567708e-10	1.4607947e-10	1.460854e-10	1.460854e-10
7.5466726	1.6333268e-10	1.4036536e-10	1.4047095e-10	1.4047092e-10	1.4086022e-10	1.4086596e-10	1.4086596e-10
7.8304654	1.5811488e-10	1.3534377e-10	1.3544589e-10	1.3544587e-10	1.3582239e-10	1.3582795e-10	1.3582795e-10
8.1249302	1.5305119e-10	1.304974e-10	1.3059614e-10	1.3059612e-10	1.309602e-10	1.3096557e-10	1.3096557e-10
8.4304684	1.4813783e-10	1.2582059e-10	1.2591604e-10	1.2591602e-10	1.2626799e-10	1.2627318e-10	1.2627318e-10
8.7474963	1.4337105e-10	1.2130782e-10	1.2140007e-10	1.2140005e-10	1.2174024e-10	1.2174526e-10	1.2174525e-10
9.0764461	1.3874711e-10	1.1695371e-10	1.1704285e-10	1.1704283e-10	1.1737156e-10	1.1737641e-10	1.1737641e-10
9.417766	1.342623e-10	1.1275301e-10	1.1283912e-10	1.1283911e-10	1.131567e-10	1.1316139e-10	1.1316139e-10
9.7719213	1.2991299e-10	1.0870061e-10	1.0878379e-10	1.0878377e-10	1.0909056e-10	1.0909509e-10	1.0909509e-10
10.139395	1.2569565e-10	1.0479155e-10	1.0487188e-10	1.0487186e-10	1.0516816e-10	1.0517254e-10	1.0517254e-10
10.520687	1.2160707e-10	1.0102099e-10	1.0109856e-10	1.0109855e-10	1.0138467e-10	1.0138889e-10	1.0138889e-10
10.916317	1.1764583e-10	9.7384242e-11	9.7459139e-11	9.7459124e-11	9.7735385e-11	9.7739464e-11	9.7739462e-11
11.326826	1.1390093e-10	9.3876753e-11	9.3949057e-11	9.3949042e-11	9.4215746e-11	9.4219683e-11	9.4219682e-11
11.752771	1.1079096e-10	9.04941e-11	9.0563892e-11	9.0563878e-11	9.0821323e-11	9.0825124e-11	9.0825123e-11
12.194734	1.077751e-10	8.7231996e-11	8.7299356e-11	8.7299342e-11	8.7547822e-11	8.7551491e-11	8.7551489e-11
12.653318	1.0481795e-10	8.4086284e-11	8.415129e-11	8.4151276e-11	8.4391078e-11	8.4394619e-11	8.4394618e-11
13.129146	1.0191782e-10	8.1052935e-11	8.1115664e-11	8.1115651e-11	8.1347055e-11	8.1350472e-11	8.1350471e-11
13.622868	9.9074137e-11	7.812805e-11	7.8188575e-11	7.8188562e-11	7.8411843e-11	7.841514e-11	7.8415139e-11
14.135156	9.62866e-11	7.5307849e-11	7.5366243e-11	7.5366231e-11	7.5581655e-11	7.5584836e-11	7.5584835e-11
14.666709	9.3554951e-11	7.2588675e-11	7.264501e-11	7.2644998e-11	7.2852826e-11	7.2855895e-11	7.2855894e-11
15.218251	9.0878957e-11	6.9966992e-11	7.0021335e-11	7.0021324e-11	7.0221809e-11	7.022477e-11	7.0224769e-11
15.790533	8.8258392e-11	6.7439375e-11	6.7491794e-11	6.7491783e-11	6.7685172e-11	6.7688028e-11	6.7688027e-11
16.384336	8.5693027e-11	6.5002514e-11	6.5053074e-11	6.5053063e-11	6.5239595e-11	6.524235e-11	6.5242349e-11
17.00047	8.3182621e-11	6.2653209e-11	6.2701973e-11	6.2701963e-11	6.2881871e-11	6.2884528e-11	6.2884527e-11
17.639773	8.0726917e-11	6.0388366e-11	6.0435395e-11	6.0435385e-11	6.0608895e-11	6.0611457e-11	6.0611457e-11
18.303117	7.8325642e-11	5.8204995e-11	5.8250349e-11	5.8250339e-11	5.841767e-11	5.8420141e-11	5.842014e-11
18.991406	7.5978498e-11	5.6100207e-11	5.6143943e-11	5.6143934e-11	5.6305298e-11	5.6307681e-11	5.630768e-11
19.705578	7.3685163e-11	5.4071211e-11	5.4113385e-11	5.4113376e-11	5.426898e-11	5.4271278e-11	5.4271277e-11
20.446607	7.1445287e-11	5.2115311e-11	5.2155978e-11	5.2155969e-11	5.2306012e-11	5.2308228e-11	5.2308227e-11
21.215502	6.9258492e-11	5.0229904e-11	5.0269116e-11	5.0269108e-11	5.0413783e-11	5.041592e-11	5.0415919e-11
22.013311	6.7124367e-11	4.8412477e-11	4.8450284e-11	4.8450276e-11	4.8589771e-11	4.8591831e-11	4.8591831e-11
22.841122	6.5042469e-11	4.6660602e-11	4.6697054e-11	4.6697046e-11	4.6831542e-11	4.6833528e-11	4.6833528e-11
23.700063	6.3012323e-11	4.4971936e-11	4.5007081e-11	4.5007073e-11	4.5136745e-11	4.513866e-11	4.513866e-11
24.591304	6.103342e-11	4.3344219e-11	4.3378101e-11	4.3378094e-11	4.3503111e-11	4.3504958e-11	4.3504958e-11
25.516061	5.9105216e-11	4.1775267e-11	4.1807932e-11	4.1807926e-11	4.1928452e-11	4.1930233e-11	4.1930232e-11
26.475593	5.7227137e-11	4.0262975e-11	4.0294466e-11	4.029446e-11	4.0410654e-11	4.0412371e-11	4.041237e-11
27.471208	5.5398573e-11	3.880531e-11	3.8835668e-11	3.8835662e-11	3.8947678e-11	3.8949333e-11	3.8949333e-11
28.504263	5.3618885e-11	3.7400311e-11	3.7429578e-11	3.7429571e-11	3.7537557e-11	3.7539152e-11	3.7539152e-11
29.576167	5.1887402e-11	3.6046087e-11	3.60743e-11	3.6074294e-11	3.6178392e-11	3.617993e-11	3.6179929e-11
30.688379	5.0203423e-11	3.4740813e-11	3.476801e-11	3.4768004e-11	3.4868353e-11	3.4869835e-11	3.4869835e-11
31.842416	4.8566222e-11	3.3482729e-11	3.3508945e-11	3.350894e-11	3.3605672e-11	3.3607101e-11	3.3607101e-11
33.039851	4.6975046e-11	3.2270135e-11	3.2295406e-11	3.2295401e-11	3.2388647e-11	3.2390024e-11	3.2390024e-11
34.282315	4.5429119e-11	3.1101396e-11	3.1125755e-11	3.112575e-11	3.1215633e-11	3.1216961e-11	3.121696e-11
35.571502	4.3927642e-11	2.997493e-11	2.999841e-11	2.9998406e-11	3.0085046e-11	3.0086326e-11	3.0086325e-11
36.909169	4.2469799e-11	2.8889214e-11	2.8911848e-11	2.8911843e-11	2.8995357e-11	2.899659e-11	2.899659e-11
38.297139	4.1054756e-11	2.7842781e-11	2.7864597e-11	2.7864592e-11	2.7945091e-11	2.7946281e-11	2.794628e-11
39.737304	3.9681664e-11	2.6834212e-11	2.685524e-11	2.6855236e-11	2.6932828e-11	2.6933974e-11	2.6933974e-11
41.231626	3.8349661e-11	2.5862142e-11	2.5882411e-11	2.5882407e-11	2.5957196e-11	2.5958301e-11	2.5958301e-11
42.782142	3.7057875e-11	2.4925254e-11	2.4944791e-11	2.4944787e-11	2.5016874e-11	2.5017939e-11	2.5017939e-11
44.390965	3.5805427e-11	2.4022278e-11	2.4041108e-11	2.4041104e-11	2.4110587e-11	2.4111614e-11	2.4111614e-11
46.060288	3.4591431e-11	2.3151989e-11	2.3170139e-11	2.3170135e-11	2.3237106e-11	2.3238096e-11	2.3238096e-11
47.792386	3.3414998e-11	2.2313206e-11	2.23307e-11	2.2330696e-11	2.2395247e-11	2.2396201e-11	2.23962e-11
49.58962	3.2275237e-11	2.1504792e-11	2.1521653e-11	2.152165e-11	2.1583866e-11	2.1584786e-11	2.1584785e-11
51.454439	3.1171258e-11	2.0725649e-11	2.07419e-11	2.0741897e-11	2.0801864e-11	2.080275e-11	2.0802749e-11
53.389384	3.010217e-11	1.9974719e-11	1.9990382e-11	1.9990379e-11	2.0048177e-11	2.0049031e-11	2.0049031e-11
55.397093	2.9067091e-11	1.9250982e-11	1.9266079e-11	1.9266076e-11	1.9321783e-11	1.9322606e-11	1.9322606e-11
57.480302	2.8065138e-11	1.8553455e-11	1.8568006e-11	1.8568003e-11	1.8621694e-11	1.8622487e-11	1.8622487e-11
59.641849	2.709544e-11	1.788119e-11	1.7895214e-11	1.7895211e-11	1.794696e-11	1.7947725e-11	1.7947724e-11
61.884682	2.6157132e-11	1.7233273e-11	1.724679e-11	1.7246787e-11	1.7296664e-11	1.72974e-11	1.72974e-11
64.211857	2.5249358e-11	1.6608824e-11	1.6621852e-11	1.6621849e-11	1.666992e-11	1.6670631e-11	1.667063e-11
66.626545	2.4371273e-11	1.6006994e-11	1.601955e-11	1.6019547e-11	1.6065879e-11	1.6066563e-11	1.6066563e-11
69.132038	2.3522045e-11	1.5426964e-11	1.5439065e-11	1.5439063e-11	1.5483717e-11	1.5484377e-11	1.5484377e-11
71.731749	2.2700852e-11	1.4867945e-11	1.4879608e-11	1.4879606e-11	1.4922644e-11	1.492328e-11	1.4923279e-11
74.429223	2.1906887e-11	1.4329177e-11	1.4340418e-11	1.4340416e-11	1.4381896e-11	1.4382508e-11	1.4382508e-11
77.228136	2.1139356e-11	1.3809927e-11	1.3820761e-11	1.3820759e-11	1.3860737e-11	1.3861327e-11	1.3861327e-11
80.132301	2.039748e-11	1.3309488e-11	1.331993e-11	1.3319928e-11	1.3358458e-11	1.3359028e-11	1.3359027e-11
83.145678	1.9680496e-11	1.282718e-11	1.2837244e-11	1.2837242e-11	1.2874377e-11	1.2874925e-11	1.2874925e-11
86.272373	1.8987654e-11	1.2362346e-11	1.2372045e-11	1.2372043e-11	1.2407833e-11	1.2408362e-11	1.2408362e-11
89.516647	1.8318223e-11	1.1914353e-11	1.1923701e-11	1.1923699e-11	1.1958193e-11	1.1958703e-11	1.1958703e-11
92.882923	1.7671485e-11	1.1482592e-11	1.1491601e-11	1.1491599e-11	1.1524844e-11	1.1525335e-11	1.1525335e-11
96.375787	1.7046741e-11	1.1066474e-11	1.1075157e-11	1.1075155e-11	1.1107196e-11	1.1107669e-11	1.1107669e-11
100	1.6443307e-11	1.0665434e-11	1.0673802e-11	1.0673801e-11	1.0704681e-11	1.0705137e-11	1.0705137e-11

